Fourier Based Fast Multipole Method for the Helmholtz Equation

The fast multipole method (FMM) has had great success in reducing the computational complexity of solving the boundary integral form of the Helmholtz equation. We present a formulation of the Helmholtz FMM that uses Fourier basis functions rather than spherical harmonics. By modifying the transfer function in the precomputation stage of the FMM, time-critical stages of the algorithm are accelerated by causing the interpolation operators to become straightforward applications of fast Fourier transforms, retaining the diagonality of the transfer function, and providing a simplified error analysis. Using Fourier analysis, constructive algorithms are derived to a priori determine an integration quadrature for a given error tolerance. Sharp error bounds are derived and verified numerically. Various optimizations are considered to reduce the number of quadrature points and reduce the cost of computing the transfer function.

==> Data/Error_VS_Kappa_R0X_E04.dat <==
kappa	TotalE	IntE	GegenE	EBFE	ell	ell_ebf	QSize
1	0.0437346	6.62062e-06	0.0437337	0.134698	9	6	186
1.2	0.0447785	9.79374e-06	0.0447788	0.0951963	9	7	186
1.44	0.0317618	1.4185e-05	0.0317704	0.0994679	10	7	234
1.728	0.0227445	8.96912e-06	0.0227358	0.0717033	11	8	258
2.0736	0.016458	1.02529e-05	0.0164647	0.0524473	12	9	310
2.48832	0.012128	6.89131e-06	0.0121215	0.0391421	13	10	346
2.98598	0.00912614	8.53833e-06	0.00913215	0.0300458	14	11	394
3.58318	0.00478423	4.76735e-06	0.00478784	0.0240032	16	12	486
4.29982	0.003887	2.08232e-05	0.00386784	0.0132556	17	14	522
5.15978	0.00222978	3.37222e-05	0.00220614	0.0119604	19	15	594
6.19174	0.00135651	1.98291e-05	0.001344	0.00764429	21	17	726
7.43008	0.000581331	5.38033e-06	0.000585591	0.00343318	24	20	922
8.9161	0.000295608	1.54881e-05	0.000283517	0.00285675	27	22	1122
10.6993	0.000158245	6.03273e-06	0.000159548	0.00180799	30	25	1362
12.8392	7.57483e-05	6.20332e-06	6.9545e-05	0.000879523	34	29	1662
15.407	7.80902e-05	1.68881e-05	6.61335e-05	0.000620777	37	33	1938
18.4884	7.59542e-05	2.30315e-05	6.136e-05	0.0004051	41	38	2354
22.1861	6.51941e-05	9.3661e-06	6.55399e-05	0.000271538	46	44	3034
26.6233	9.70452e-05	1.11867e-05	9.97401e-05	0.000214906	52	51	3866
31.948	5.91595e-05	2.22758e-05	4.93141e-05	0.000107517	61	60	5174
38.3376	8.44884e-05	1.45002e-05	8.78808e-05	8.78808e-05	70	70	6818
46.0051	6.37276e-05	1.42403e-05	6.70932e-05	0.000139382	82	81	9234
55.2061	5.66432e-05	1.88124e-05	6.15252e-05	0.000123745	96	95	12506
66.2474	8.22976e-05	1.72225e-05	8.75937e-05	8.75937e-05	112	112	16970
79.4968	6.40165e-05	2.02085e-05	7.04879e-05	0.000131799	132	131	23330
95.3962	9.60817e-05	2.82335e-05	9.16565e-05	9.16565e-05	155	155	32162
114.475	9.13495e-05	2.79574e-05	8.76854e-05	8.76854e-05	183	183	44546
137.371	6.47337e-05	2.83628e-05	6.08896e-05	0.000103581	217	216	61918
164.845	8.1834e-05	2.57463e-05	9.14415e-05	9.14415e-05	256	256	86334
197.814	6.16728e-05	2.60808e-05	7.19085e-05	0.000115176	304	303	121086
237.376	6.63348e-05	2.99793e-05	6.51487e-05	0.000101764	361	360	169978
284.852	8.23614e-05	3.10245e-05	9.46639e-05	0.000143454	428	427	238478
341.822	9.92927e-05	3.27384e-05	9.9624e-05	0.000147359	509	508	336354
410.186	6.93314e-05	3.41861e-05	6.99643e-05	0.000147009	607	605	476594
492.224	7.39437e-05	3.59496e-05	7.53692e-05	0.00015159	723	721	674826
590.668	6.36372e-05	3.44935e-05	7.78857e-05	0.000150455	862	860	957694
708.802	7.74116e-05	3.65979e-05	9.25203e-05	0.000126187	1028	1027	1361538
850.562	6.29984e-05	3.66193e-05	7.84877e-05	0.00014095	1228	1226	1939274
1020.67	7.38841e-05	3.94009e-05	7.75878e-05	0.000134783	1467	1465	2763798
1224.81	7.99167e-05	4.05376e-05	8.42804e-05	0.000141663	1753	1751	3942402
1469.77	6.96682e-05	4.04418e-05	8.62351e-05	0.000140654	2096	2094	5630610
1763.73	8.48875e-05	4.29722e-05	9.05757e-05	0.000180236	2507	2504	8051842
2116.47	7.17331e-05	4.26807e-05	8.89078e-05	0.000170164	3000	2997	11520298
2539.77	8.12145e-05	4.49747e-05	8.79005e-05	0.000162139	3591	3588	16494474
3047.72	9.02477e-05	4.61424e-05	9.76275e-05	0.000173535	4299	4296	23633070
3657.26	8.27054e-05	4.67647e-05	9.04438e-05	0.000186302	5149	5145	33880742
4388.71	7.00307e-05	4.65815e-05	8.81604e-05	0.000206252	6168	6163	48593338


==> Data/Error_VS_Kappa_R0X_E08.dat <==
kappa	TotalE	IntE	GegenE	EBFE	ell	ell_ebf	QSize
1	0.020803	5.14383e-09	0.020803	0.0437337	11	9	346
1.2	0.0146233	4.52588e-09	0.0146233	0.0308009	12	10	410
1.44	0.0103338	7.53692e-09	0.0103338	0.0218209	13	11	474
1.728	0.00735603	6.13942e-09	0.00735603	0.015585	14	12	546
2.0736	0.00528958	5.52586e-09	0.00528958	0.0112567	15	13	598
2.48832	0.00264286	7.51275e-09	0.00264286	0.00825827	17	14	714
2.98598	0.00195902	5.03211e-09	0.00195902	0.00619208	18	15	786
3.58318	0.00101534	4.37427e-09	0.00101534	0.00323657	20	17	930
4.29982	0.000541204	6.33387e-09	0.000541199	0.0017455	22	19	1046
5.15978	0.000299909	3.20161e-09	0.000299912	0.000982976	24	21	1194
6.19174	0.000175504	1.2853e-09	0.000175504	0.000588154	26	23	1350
7.43008	7.39178e-05	9.87037e-10	7.39171e-05	0.000383599	29	25	1602
8.9161	3.40431e-05	4.82675e-10	3.40433e-05	0.000183648	32	28	1914
10.6993	1.16546e-05	5.38789e-10	1.1655e-05	6.51773e-05	36	32	2258
12.8392	4.6524e-06	6.02187e-10	4.65291e-06	2.74939e-05	40	36	2722
15.407	1.47855e-06	7.43562e-10	1.47798e-06	9.25676e-06	45	41	3322
18.4884	3.90703e-07	6.74515e-10	3.90175e-07	4.27238e-06	51	46	4050
22.1861	1.48774e-07	1.17153e-09	1.4787e-07	1.10213e-06	57	53	4922
26.6233	3.54143e-08	1.67592e-09	3.43975e-08	4.97371e-07	65	60	6150
31.948	9.59005e-09	5.58704e-10	9.03135e-09	1.59936e-07	74	69	7730
38.3376	7.30118e-09	1.81834e-09	6.20046e-09	4.28554e-08	83	80	9570
46.0051	5.94433e-09	1.07311e-09	5.94131e-09	2.68435e-08	94	92	12338
55.2061	5.70564e-09	1.59665e-09	5.71357e-09	1.28206e-08	108	107	16106
66.2474	6.44396e-09	1.93903e-09	5.70649e-09	1.27163e-08	125	124	21406
79.4968	8.13179e-09	2.55203e-09	7.29974e-09	1.57155e-08	145	144	28582
95.3962	8.93765e-09	2.50427e-09	8.21644e-09	1.70097e-08	169	168	38590
114.475	6.27701e-09	1.87781e-09	6.78978e-09	1.35568e-08	198	197	52610
137.371	7.06166e-09	2.09377e-09	7.70947e-09	1.48048e-08	232	231	71834
164.845	6.91929e-09	2.79399e-09	6.38991e-09	1.18596e-08	273	272	98774
197.814	8.9642e-09	2.56818e-09	8.59716e-09	1.53692e-08	321	320	136482
237.376	8.0388e-09	2.85336e-09	7.70478e-09	1.33443e-08	379	378	189258
284.852	6.66621e-09	2.47783e-09	7.59978e-09	1.27612e-08	448	447	263554
341.822	7.8932e-09	2.83028e-09	8.98313e-09	1.46251e-08	530	529	367486
410.186	6.73715e-09	2.97843e-09	6.58785e-09	1.04573e-08	629	628	515482
492.224	7.17526e-09	3.03075e-09	8.37758e-09	1.29248e-08	746	745	723458
590.668	6.87211e-09	3.32114e-09	6.82976e-09	1.54685e-08	887	885	1019642
708.802	7.02485e-09	3.37194e-09	7.04245e-09	1.52174e-08	1055	1053	1439458
850.562	5.89648e-09	3.40518e-09	7.28847e-09	1.5063e-08	1256	1254	2036494
1020.67	7.81181e-09	3.45273e-09	9.20338e-09	1.29466e-08	1496	1495	2886898
1224.81	8.01609e-09	3.68603e-09	9.48807e-09	1.30928e-08	1784	1783	4098698
1469.77	9.19953e-09	3.92446e-09	9.46697e-09	1.73539e-08	2129	2127	5829122
1763.73	7.31148e-09	4.02301e-09	7.60508e-09	1.79687e-08	2543	2540	8304542
2116.47	6.29221e-09	3.934e-09	7.86628e-09	1.77121e-08	3038	3035	11840090
2539.77	8.08421e-09	4.27111e-09	8.50215e-09	1.81462e-08	3631	3628	16898306
3047.72	6.87633e-09	4.19877e-09	8.52313e-09	1.73859e-08	4342	4339	24150138
3657.26	7.32774e-09	4.34727e-09	9.01708e-09	1.75461e-08	5194	5191	34532302
4388.71	6.64095e-09	4.38733e-09	8.36126e-09	1.92052e-08	6216	6212	49424326


==> Data/Error_VS_Kappa_R0X_EBF_E04.dat <==
kappa	TotalE	IntE	GegenE	EBFE	ell	ell_ebf	QSize
1	0.0437578	2.43825e-05	0.0437337	0.134698	9	6	202
1.2	0.0448146	3.65244e-05	0.0447788	0.0951963	9	7	202
1.44	0.0318341	7.51639e-05	0.0317704	0.0994679	10	7	222
1.728	0.0227604	2.53667e-05	0.0227358	0.0717033	11	8	290
2.0736	0.0165092	5.46175e-05	0.0164647	0.0524473	12	9	314
2.48832	0.0121407	2.01213e-05	0.0121215	0.0391421	13	10	394
2.98598	0.00916841	4.66508e-05	0.00913215	0.0300458	14	11	422
3.58318	0.00480768	2.61574e-05	0.00478784	0.0240032	16	12	546
4.29982	0.0038784	1.15376e-05	0.00386784	0.0132556	17	14	650
5.15978	0.00221466	1.70335e-05	0.00220614	0.0119604	19	15	762
6.19174	0.00134999	1.24341e-05	0.001344	0.00764429	21	17	926
7.43008	0.000587035	7.3313e-06	0.000585591	0.00343318	24	20	1154
8.9161	0.000284997	3.29742e-06	0.000283517	0.00285675	27	22	1514
10.6993	0.000160065	2.87475e-06	0.000159548	0.00180799	30	25	1802
12.8392	7.55124e-05	5.96739e-06	6.9545e-05	0.000879523	34	29	2246
15.407	7.01109e-05	6.48564e-06	6.61335e-05	0.000620777	37	33	2738
18.4884	6.49013e-05	7.03894e-06	6.136e-05	0.0004051	41	38	3362
22.1861	6.63121e-05	5.17189e-06	6.55399e-05	0.000271538	46	44	4234
26.6233	0.000101077	1.09908e-05	9.97401e-05	0.000214906	52	51	5410
31.948	5.00864e-05	3.728e-06	4.93141e-05	0.000107517	61	60	7566
38.3376	8.84433e-05	1.08317e-05	8.78808e-05	8.78808e-05	70	70	9802
46.0051	6.72834e-05	8.11225e-06	6.70932e-05	0.000139382	82	81	13450
55.2061	6.14922e-05	7.20287e-06	6.15252e-05	0.000123745	96	95	18434
66.2474	8.72572e-05	9.883e-06	8.75937e-05	8.75937e-05	112	112	25090
79.4968	7.00977e-05	7.53789e-06	7.04879e-05	0.000131799	132	131	34850
95.3962	9.29144e-05	4.24414e-06	9.16565e-05	9.16565e-05	155	155	48674
114.475	8.88011e-05	3.98381e-06	8.76854e-05	8.76854e-05	183	183	67714
137.371	6.23848e-05	4.45101e-06	6.08896e-05	0.000103581	217	216	94614
164.845	9.08201e-05	7.2367e-06	9.14415e-05	9.14415e-05	256	256	131586
197.814	7.13962e-05	5.30409e-06	7.19085e-05	0.000115176	304	303	185442
237.376	6.57487e-05	2.63774e-06	6.51487e-05	0.000101764	361	360	262090
284.852	9.39609e-05	6.09039e-06	9.46639e-05	0.000143454	428	427	367226
341.822	0.000100399	3.98317e-06	9.9624e-05	0.000147359	509	508	520202
410.186	7.0464e-05	2.52143e-06	6.99643e-05	0.000147009	607	605	739330
492.224	7.58632e-05	2.6076e-06	7.53692e-05	0.00015159	723	721	1048354
590.668	7.7402e-05	4.24538e-06	7.78857e-05	0.000150455	862	860	1487814
708.802	9.18767e-05	3.82697e-06	9.25203e-05	0.000126187	1028	1027	2117682
850.562	7.79683e-05	3.0164e-06	7.84877e-05	0.00014095	1228	1226	3020882
1020.67	7.79272e-05	2.16423e-06	7.75878e-05	0.000134783	1467	1465	4312986
1224.81	8.46186e-05	2.89184e-06	8.42804e-05	0.000141663	1753	1751	6156542
1469.77	8.57553e-05	2.67596e-06	8.62351e-05	0.000140654	2096	2094	8794818
1763.73	9.08092e-05	2.20503e-06	9.05757e-05	0.000180236	2507	2504	12590162
2116.47	8.84739e-05	2.58664e-06	8.89078e-05	0.000170164	3000	2997	18018002
2539.77	8.80869e-05	2.07965e-06	8.79005e-05	0.000162139	3591	3588	25819298
3047.72	9.78124e-05	2.28267e-06	9.76275e-05	0.000173535	4299	4296	37005802
3657.26	9.05996e-05	2.62961e-06	9.04438e-05	0.000186302	5149	5145	53075902
4388.71	8.7822e-05	2.28439e-06	8.81604e-05	0.000206252	6168	6163	76137794


==> Data/Error_VS_Kappa_R0X_EBF_E08.dat <==
kappa	TotalE	IntE	GegenE	EBFE	ell	ell_ebf	QSize
1	0.0208123	9.38018e-06	0.020803	0.0437337	11	9	338
1.2	0.0146376	1.4344e-05	0.0146233	0.0308009	12	10	362
1.44	0.0103404	6.73977e-06	0.0103338	0.0218209	13	11	478
1.728	0.00736641	1.03823e-05	0.00735603	0.015585	14	12	506
2.0736	0.00529474	5.27467e-06	0.00528958	0.0112567	15	13	610
2.48832	0.00264566	2.87254e-06	0.00264286	0.00825827	17	14	758
2.98598	0.0019636	4.58581e-06	0.00195902	0.00619208	18	15	794
3.58318	0.00101801	2.66825e-06	0.00101534	0.00323657	20	17	962
4.29982	0.00054285	1.65362e-06	0.000541199	0.0017455	22	19	1102
5.15978	0.000300991	1.11382e-06	0.000299912	0.000982976	24	21	1298
6.19174	0.000176274	8.10906e-07	0.000175504	0.000588154	26	23	1510
7.43008	7.41349e-05	2.38929e-07	7.39171e-05	0.000383599	29	25	1922
8.9161	3.42403e-05	2.18154e-07	3.40433e-05	0.000183648	32	28	2242
10.6993	1.17301e-05	8.49496e-08	1.1655e-05	6.51773e-05	36	32	2738
12.8392	4.68784e-06	4.0974e-08	4.65291e-06	2.74939e-05	40	36	3362
15.407	1.48534e-06	8.95316e-09	1.47798e-06	9.25676e-06	45	41	4326
18.4884	3.91935e-07	2.22985e-09	3.90175e-07	4.27238e-06	51	46	5410
22.1861	1.48659e-07	1.04852e-09	1.4787e-07	1.10213e-06	57	53	6730
26.6233	3.45975e-08	5.90079e-10	3.43975e-08	4.97371e-07	65	60	8582
31.948	9.66262e-09	6.31277e-10	9.03135e-09	1.59936e-07	74	69	10806
38.3376	6.45525e-09	5.45834e-10	6.20045e-09	4.28554e-08	83	80	13778
46.0051	5.99429e-09	4.11047e-10	5.94132e-09	2.68435e-08	94	92	17674
55.2061	5.77121e-09	5.15061e-10	5.71358e-09	1.28206e-08	108	107	23330
66.2474	5.78195e-09	3.57262e-10	5.70649e-09	1.27163e-08	125	124	31502
79.4968	7.42323e-09	4.69073e-10	7.29977e-09	1.57155e-08	145	144	42342
95.3962	8.3716e-09	5.26847e-10	8.21646e-09	1.70097e-08	169	168	57462
114.475	6.78069e-09	5.93851e-10	6.78977e-09	1.35568e-08	198	197	78410
137.371	7.68468e-09	6.38532e-10	7.70946e-09	1.48048e-08	232	231	107650
164.845	6.51525e-09	3.80072e-10	6.38985e-09	1.18595e-08	273	272	149606
197.814	8.68103e-09	2.93656e-10	8.59715e-09	1.53691e-08	321	320	207370
237.376	7.77416e-09	2.56551e-10	7.70468e-09	1.33442e-08	379	378	288802
284.852	7.56524e-09	4.59908e-10	7.59977e-09	1.27612e-08	448	447	402306
341.822	8.93761e-09	5.07045e-10	8.98313e-09	1.46251e-08	530	529	562862
410.186	6.63463e-09	1.99753e-10	6.58814e-09	1.04577e-08	629	628	793802
492.224	8.33285e-09	4.11104e-10	8.3779e-09	1.29249e-08	746	745	1114526
590.668	6.87081e-09	1.91397e-10	6.82968e-09	1.54683e-08	887	885	1577090
708.802	7.08069e-09	1.90541e-10	7.04277e-09	1.52171e-08	1055	1053	2230274
850.562	7.25114e-09	2.87592e-10	7.28984e-09	1.50632e-08	1256	1254	3157586
1020.67	9.15329e-09	3.03361e-10	9.20175e-09	1.29447e-08	1496	1495	4482018
1224.81	9.43442e-09	2.93947e-10	9.48728e-09	1.3092e-08	1784	1783	6372450
1469.77	9.50361e-09	2.55039e-10	9.46827e-09	1.7353e-08	2129	2127	9078062
1763.73	7.63427e-09	1.65386e-10	7.60607e-09	1.79659e-08	2543	2540	12948962
2116.47	7.83791e-09	2.73897e-10	7.86867e-09	1.77135e-08	3038	3035	18471042
2539.77	8.52317e-09	1.58145e-10	8.50137e-09	1.81461e-08	3631	3628	26390114
3047.72	8.4882e-09	2.71725e-10	8.52589e-09	1.73837e-08	4342	4339	37731982
3657.26	8.94558e-09	2.73914e-10	9.01783e-09	1.75492e-08	5194	5191	53986438
4388.71	8.29166e-09	1.73443e-10	8.35771e-09	1.92088e-08	6216	6212	77314610


==> Data/Error_VS_Kappa_R0Z_E04.dat <==
kappa	TotalE	IntE	GegenE	EBFE	ell	ell_ebf	QSize
1	0.0437789	4.52137e-05	0.0437337	0.134698	9	6	186
1.2	0.0448461	6.7268e-05	0.0447788	0.0951963	9	7	186
1.44	0.0318277	5.73428e-05	0.0317704	0.0994679	10	7	234
1.728	0.0227859	5.01822e-05	0.0227358	0.0717033	11	8	258
2.0736	0.0165098	4.5143e-05	0.0164647	0.0524473	12	9	310
2.48832	0.0121634	4.18887e-05	0.0121215	0.0391421	13	10	346
2.98598	0.00917249	4.0341e-05	0.00913215	0.0300458	14	11	394
3.58318	0.00481186	2.40205e-05	0.00478784	0.0240032	16	12	486
4.29982	0.0038935	2.56607e-05	0.00386784	0.0132556	17	14	522
5.15978	0.00228974	8.35939e-05	0.00220614	0.0119604	19	15	594
6.19174	0.00140707	6.30692e-05	0.001344	0.00764429	21	17	726
7.43008	0.00061712	3.1529e-05	0.000585591	0.00343318	24	20	922
8.9161	0.000301839	1.83221e-05	0.000283517	0.00285675	27	22	1122
10.6993	0.000172498	1.29495e-05	0.000159548	0.00180799	30	25	1362
12.8392	0.000124218	5.46726e-05	6.9545e-05	0.000879523	34	29	1662
15.407	0.000129162	6.30285e-05	6.61335e-05	0.000620777	37	33	1938
18.4884	0.000137075	7.57383e-05	6.136e-05	0.0004051	41	38	2354
22.1861	8.52335e-05	1.98896e-05	6.55399e-05	0.000271538	46	44	3034
26.6233	0.000138378	4.13639e-05	9.97401e-05	0.000214906	52	51	3866
31.948	6.94417e-05	2.25394e-05	4.93141e-05	0.000107517	61	60	5174
38.3376	0.000123297	4.46312e-05	8.78808e-05	8.78808e-05	70	70	6818
46.0051	9.3161e-05	3.56386e-05	6.70932e-05	0.000139382	82	81	9234
55.2061	8.40733e-05	3.38134e-05	6.15252e-05	0.000123745	96	95	12506
66.2474	0.000117069	4.96547e-05	8.75937e-05	8.75937e-05	112	112	16970
79.4968	9.27688e-05	4.08179e-05	7.04879e-05	0.000131799	132	131	23330
95.3962	9.60074e-05	1.54675e-05	9.16565e-05	9.16565e-05	155	155	32162
114.475	9.13624e-05	1.69091e-05	8.76854e-05	8.76854e-05	183	183	44546
137.371	7.61423e-05	3.71023e-05	6.08896e-05	0.000103581	217	216	61918
164.845	9.41302e-05	2.22599e-05	9.14415e-05	9.14415e-05	256	256	86334
197.814	7.36409e-05	1.91328e-05	7.19085e-05	0.000115176	304	303	121086
237.376	6.63443e-05	1.8923e-05	6.51487e-05	0.000101764	361	360	169978
284.852	9.57169e-05	3.03567e-05	9.46639e-05	0.000143454	428	427	238478
341.822	0.000100129	3.45498e-05	9.9624e-05	0.000147359	509	508	336354
410.186	6.99945e-05	2.57234e-05	6.99643e-05	0.000147009	607	605	476594
492.224	7.49678e-05	2.96607e-05	7.53692e-05	0.00015159	723	721	674826
590.668	7.70436e-05	3.25921e-05	7.78857e-05	0.000150455	862	860	957694
708.802	9.7748e-05	2.95688e-05	9.25203e-05	0.000126187	1028	1027	1361538
850.562	8.31301e-05	2.67613e-05	7.84877e-05	0.00014095	1228	1226	1939274
1020.67	8.23911e-05	2.82631e-05	7.75878e-05	0.000134783	1467	1465	2763798
1224.81	8.97324e-05	3.27656e-05	8.42804e-05	0.000141663	1753	1751	3942402
1469.77	9.20388e-05	3.55777e-05	8.62351e-05	0.000140654	2096	2094	5630610
1763.73	8.84712e-05	2.29251e-05	9.05757e-05	0.000180236	2507	2504	8051842
2116.47	8.69541e-05	2.43651e-05	8.89078e-05	0.000170164	3000	2997	11520298
2539.77	8.61046e-05	2.59709e-05	8.79005e-05	0.000162139	3591	3588	16494474
3047.72	9.89595e-05	1.8622e-05	9.76275e-05	0.000173535	4299	4296	23633070
3657.26	9.176e-05	1.8969e-05	9.04438e-05	0.000186302	5149	5145	33880742
4388.71	8.95277e-05	2.02593e-05	8.81604e-05	0.000206252	6168	6163	48593338


==> Data/Error_VS_Kappa_R0Z_E08.dat <==
kappa	TotalE	IntE	GegenE	EBFE	ell	ell_ebf	QSize
1	0.020803	1.54595e-08	0.020803	0.0437337	11	9	502
1.2	0.0146233	1.64637e-08	0.0146233	0.0308009	12	10	610
1.44	0.0103338	1.84279e-08	0.0103338	0.0218209	13	11	834
1.728	0.00735603	1.34855e-08	0.00735603	0.015585	14	12	874
2.0736	0.00528958	1.0284e-08	0.00528958	0.0112567	15	13	598
2.48832	0.00264287	1.00938e-08	0.00264286	0.00825827	17	14	1074
2.98598	0.00195902	1.06645e-08	0.00195902	0.00619208	18	15	946
3.58318	0.00101535	1.63086e-08	0.00101534	0.00323657	20	17	1178
4.29982	0.000541206	1.08335e-08	0.000541199	0.0017455	22	19	1246
5.15978	0.000299909	6.97975e-09	0.000299912	0.000982976	24	21	1482
6.19174	0.000175496	9.06724e-09	0.000175504	0.000588154	26	23	1638
7.43008	7.39124e-05	5.29238e-09	7.39171e-05	0.000383599	29	25	1922
8.9161	3.40414e-05	2.5766e-09	3.40433e-05	0.000183648	32	28	2290
10.6993	1.16569e-05	6.63313e-09	1.1655e-05	6.51773e-05	36	32	2258
12.8392	4.65395e-06	3.74561e-09	4.65291e-06	2.74939e-05	40	36	2762
15.407	1.47846e-06	1.80282e-09	1.47798e-06	9.25676e-06	45	41	3602
18.4884	3.97046e-07	6.87118e-09	3.90175e-07	4.27238e-06	51	46	4290
22.1861	1.51079e-07	3.20952e-09	1.4787e-07	1.10213e-06	57	53	5082
26.6233	3.89644e-08	4.56692e-09	3.43975e-08	4.97371e-07	65	60	6150
31.948	1.8353e-08	9.32166e-09	9.03135e-09	1.59936e-07	74	69	7730
38.3376	1.44769e-08	8.27681e-09	6.20046e-09	4.28554e-08	83	80	9570
46.0051	8.03875e-09	2.11382e-09	5.94131e-09	2.68435e-08	94	92	12338
55.2061	8.1849e-09	2.62405e-09	5.71357e-09	1.28206e-08	108	107	16250
66.2474	8.21749e-09	2.91011e-09	5.70649e-09	1.27163e-08	125	124	21406
79.4968	1.03541e-08	3.92412e-09	7.29974e-09	1.57155e-08	145	144	28582
95.3962	1.14242e-08	4.56143e-09	8.21644e-09	1.70097e-08	169	168	38590
114.475	9.26584e-09	3.85919e-09	6.78978e-09	1.35568e-08	198	197	52610
137.371	1.03055e-08	4.47634e-09	7.70947e-09	1.48048e-08	232	231	71834
164.845	8.38605e-09	3.77519e-09	6.38991e-09	1.18596e-08	273	272	98774
197.814	8.98545e-09	1.61506e-09	8.59716e-09	1.53692e-08	321	320	136482
237.376	8.00744e-09	1.63033e-09	7.70478e-09	1.33443e-08	379	378	189258
284.852	7.85002e-09	1.79545e-09	7.59978e-09	1.27612e-08	448	447	264338
341.822	9.22225e-09	2.35487e-09	8.98313e-09	1.46251e-08	530	529	367458
410.186	6.72597e-09	1.88035e-09	6.58785e-09	1.04573e-08	629	628	515482
492.224	8.49613e-09	2.6167e-09	8.37758e-09	1.29248e-08	746	745	723458
590.668	6.89621e-09	2.28782e-09	6.82976e-09	1.54685e-08	887	885	1019642
708.802	7.06383e-09	2.54319e-09	7.04245e-09	1.52174e-08	1055	1053	1439530
850.562	7.26807e-09	2.811e-09	7.28847e-09	1.5063e-08	1256	1254	2036494
1020.67	9.69061e-09	2.65471e-09	9.20338e-09	1.29466e-08	1496	1495	2886898
1224.81	1.00274e-08	2.95243e-09	9.48807e-09	1.30928e-08	1784	1783	4098698
1469.77	1.003e-08	3.15607e-09	9.46697e-09	1.73539e-08	2129	2127	5829122
1763.73	8.08541e-09	2.7213e-09	7.60508e-09	1.79687e-08	2543	2540	8304542
2116.47	8.39298e-09	3.01792e-09	7.86628e-09	1.77121e-08	3038	3035	11840090
2539.77	9.08696e-09	3.43585e-09	8.50215e-09	1.81462e-08	3631	3628	16898306
3047.72	8.33435e-09	2.07143e-09	8.52313e-09	1.73859e-08	4342	4339	24150138
3657.26	8.79693e-09	2.42869e-09	9.01708e-09	1.75461e-08	5194	5191	34532302
4388.71	8.17724e-09	2.35675e-09	8.36126e-09	1.92052e-08	6216	6212	49424326


==> Data/Error_VS_Kappa_R0Z_EBF.dat <==
kappa	TotalE	IntE	GegenE	EBFE
1	0.0931022	0.0493685	0.0437337	0.134698
1.2	0.0657912	0.0210123	0.0447788	0.0951963
1.44	0.0686593	0.0368889	0.0317704	0.0994679
1.728	0.0494758	0.02674	0.0227358	0.0717033
2.0736	0.0361677	0.0197031	0.0164647	0.0524473
2.48832	0.0269692	0.0148477	0.0121215	0.0391421
2.98598	0.020676	0.0115439	0.00913215	0.0300458
3.58318	0.0164877	0.0116999	0.00478784	0.0240032
4.29982	0.00910077	0.00523293	0.00386784	0.0132556
5.15978	0.00818264	0.0059765	0.00220614	0.0119604
6.19174	0.00521737	0.00387337	0.001344	0.00764429
7.43008	0.0023414	0.0017558	0.000585591	0.00343318
8.9161	0.00193594	0.00165243	0.000283517	0.00285675
10.6993	0.00121755	0.001058	0.000159548	0.00180799
12.8392	0.0005892	0.000519655	6.9545e-05	0.000879523
15.407	0.000410515	0.000344392	6.61335e-05	0.000620777
18.4884	0.000264141	0.000202901	6.136e-05	0.0004051
22.1861	0.000175173	0.00011043	6.55399e-05	0.000271538
26.6233	0.000138378	4.13639e-05	9.97401e-05	0.000214906
31.948	6.94417e-05	2.25394e-05	4.93141e-05	0.000107517
38.3376	9.40276e-05	7.41584e-06	8.78808e-05	8.78808e-05
46.0051	9.3161e-05	3.56386e-05	6.70932e-05	0.000139382
55.2061	8.40733e-05	3.38134e-05	6.15252e-05	0.000123745
66.2474	9.27462e-05	1.06264e-05	8.75937e-05	8.75937e-05
79.4968	9.27688e-05	4.08179e-05	7.04879e-05	0.000131799
95.3962	9.60074e-05	1.54675e-05	9.16565e-05	9.16565e-05
114.475	9.13624e-05	1.69091e-05	8.76854e-05	8.76854e-05
137.371	7.61423e-05	3.71023e-05	6.08896e-05	0.000103581
164.845	9.41302e-05	2.22599e-05	9.14415e-05	9.14415e-05
197.814	8.69516e-05	4.50429e-05	7.19085e-05	0.000115176
237.376	7.76643e-05	4.1274e-05	6.51487e-05	0.000101764
284.852	0.000110921	6.07386e-05	9.46639e-05	0.000143454
341.822	0.00011513	6.45755e-05	9.9624e-05	0.000147359
410.186	0.000115959	0.000120882	6.99643e-05	0.000147009
492.224	0.000120655	0.000128233	7.53692e-05	0.00015159
590.668	0.000120745	0.000130673	7.78857e-05	0.000150455
708.802	0.00010198	6.19951e-05	9.25203e-05	0.000126187
850.562	0.000114789	0.000128463	7.84877e-05	0.00014095
1020.67	0.000110495	0.000125597	7.75878e-05	0.000134783
1224.81	0.000116893	0.000134961	8.42804e-05	0.000141663
1469.77	0.000116744	0.000136751	8.62351e-05	0.000140654
1763.73	0.000150534	0.000218773	9.05757e-05	0.000180236
2116.47	0.000142824	0.000210689	8.89078e-05	0.000170164
2539.77	0.000136722	0.000204609	8.79005e-05	0.000162139
3047.72	0.000147009	0.000223252	9.76275e-05	0.000173535
3657.26	0.000158507	0.000248839	9.04438e-05	0.000186302


==> Data/Error_VS_Kappa_R0Z_EBF_E08.dat <==
kappa	TotalE	IntE	GegenE	EBFE	ell	ell_ebf	QSize
1	0.0302706	0.00946763	0.020803	0.0437337	11	9	258
1.2	0.0213159	0.00669265	0.0146233	0.0308009	12	10	306
1.44	0.0150983	0.00476449	0.0103338	0.0218209	13	11	338
1.728	0.0107807	0.00342463	0.00735603	0.015585	14	12	398
2.0736	0.00778388	0.0024943	0.00528958	0.0112567	15	13	434
2.48832	0.00570773	0.00306487	0.00264286	0.00825827	17	14	522
2.98598	0.00427687	0.00231786	0.00195902	0.00619208	18	15	586
3.58318	0.00223472	0.00121938	0.00101534	0.00323657	20	17	722
4.29982	0.00120455	0.00066335	0.000541199	0.0017455	22	19	858
5.15978	0.000677801	0.000377889	0.000299912	0.000982976	24	21	994
6.19174	0.000405085	0.00022958	0.000175504	0.000588154	26	23	1138
7.43008	0.000263752	0.000189835	7.39171e-05	0.000383599	29	25	1330
8.9161	0.00012608	9.20367e-05	3.40433e-05	0.000183648	32	28	1618
10.6993	4.46889e-05	3.30339e-05	1.1655e-05	6.51773e-05	36	32	1986
12.8392	1.88082e-05	1.41553e-05	4.65291e-06	2.74939e-05	40	36	2434
15.407	6.3173e-06	4.83932e-06	1.47798e-06	9.25676e-06	45	41	3066
18.4884	2.9027e-06	2.51252e-06	3.90175e-07	4.27238e-06	51	46	3790
22.1861	7.46019e-07	5.98149e-07	1.4787e-07	1.10213e-06	57	53	4626
26.6233	3.33818e-07	2.9942e-07	3.43975e-08	4.97371e-07	65	60	5814
31.948	1.06192e-07	9.71607e-08	9.03135e-09	1.59936e-07	74	69	7442
38.3376	2.80459e-08	2.18471e-08	6.20046e-09	4.28554e-08	83	80	9466
46.0051	1.72026e-08	1.13212e-08	5.94131e-09	2.68435e-08	94	92	12242
55.2061	8.18494e-09	2.6241e-09	5.71357e-09	1.28206e-08	108	107	16106
66.2474	8.21749e-09	2.91011e-09	5.70649e-09	1.27163e-08	125	124	21406
79.4968	1.03541e-08	3.92412e-09	7.29974e-09	1.57155e-08	145	144	28582
95.3962	1.14242e-08	4.56143e-09	8.21644e-09	1.70097e-08	169	168	38590
114.475	9.26584e-09	3.85919e-09	6.78978e-09	1.35568e-08	198	197	52610
137.371	1.03051e-08	4.47614e-09	7.70947e-09	1.48048e-08	232	231	71890
164.845	8.38605e-09	3.77519e-09	6.38991e-09	1.18596e-08	273	272	98774
197.814	1.10564e-08	5.1691e-09	8.59716e-09	1.53692e-08	321	320	136058
237.376	9.73734e-09	4.69804e-09	7.70478e-09	1.33443e-08	379	378	188846
284.852	9.43887e-09	4.69486e-09	7.59978e-09	1.27612e-08	448	447	262890
341.822	1.09671e-08	5.62086e-09	8.98313e-09	1.46251e-08	530	529	366866
410.186	7.93104e-09	4.16886e-09	6.58785e-09	1.04573e-08	629	628	514770
492.224	9.92269e-09	5.36336e-09	8.37758e-09	1.29248e-08	746	745	722570
590.668	1.20123e-08	1.21492e-08	6.82976e-09	1.54685e-08	887	885	1017546
708.802	1.19295e-08	1.23069e-08	7.04245e-09	1.52174e-08	1055	1053	1436938
850.562	1.19198e-08	1.25438e-08	7.28847e-09	1.5063e-08	1256	1254	2033582
1020.67	1.03337e-08	6.09803e-09	9.20338e-09	1.29466e-08	1496	1495	2883186
1224.81	1.05404e-08	6.34062e-09	9.48807e-09	1.30928e-08	1784	1783	4094554
1469.77	1.40784e-08	1.5627e-08	9.46697e-09	1.73539e-08	2129	2127	5821274
1763.73	1.46629e-08	2.00227e-08	7.60508e-09	1.79687e-08	2543	2540	8292310
2116.47	1.45532e-08	2.0225e-08	7.86628e-09	1.77121e-08	3038	3035	11825530
2539.77	1.50152e-08	2.12514e-08	8.50215e-09	1.81462e-08	3631	3628	16881074
3047.72	1.44972e-08	2.08671e-08	8.52313e-09	1.73859e-08	4342	4339	24123650
3657.26	1.46817e-08	2.15219e-08	9.01708e-09	1.75461e-08	5194	5191	34501066
4388.71	1.61889e-08	2.45231e-08	8.36126e-09	1.92052e-08	6216	6212	49379482


==> Data/Error_VS_Quadrature.dat <==
kappa	eps	eps_T	eps_I	eps_G	eps_Gebf	ell	ell_ebf	QSize
100	1	0.908445	0.183446	1.06484	0.00586597	100	113	13266
100	0.5	0.441374	0.110831	0.461796	0.00340785	103	114	14142
100	0.25	0.224904	0.0494663	0.229973	0.00194711	105	115	14610
100	0.125	0.102161	0.0274532	0.103988	0.000605852	107	117	15162
100	0.0625	0.042826	0.0115856	0.0431015	0.00033023	109	118	15778
100	0.03125	0.0235279	0.00433036	0.0269218	0.000177341	110	119	16146
100	0.015625	0.00834196	0.00184397	0.00992515	9.38655e-05	112	120	16734
100	0.0078125	0.00593035	0.00143491	0.00586597	4.89845e-05	113	121	17066
100	0.00390625	0.00303066	0.000447456	0.00340785	2.52121e-05	114	122	17474
100	0.00195312	0.00196913	0.000303802	0.00194711	1.28024e-05	115	123	17818
100	0.000976562	0.000642438	0.000161451	0.000605852	6.41559e-06	117	124	18226
100	0.000488281	0.000283358	5.39462e-05	0.00033023	3.17366e-06	118	125	18602
100	0.000244141	0.000186693	3.75218e-05	0.000177341	1.55017e-06	119	126	18958
100	0.00012207	8.26164e-05	1.2348e-05	9.38655e-05	7.47824e-07	120	127	19494
100	6.10352e-05	5.00478e-05	8.23084e-06	4.89845e-05	3.56391e-07	121	128	19850
100	3.05176e-05	2.27367e-05	2.71035e-06	2.52121e-05	1.67826e-07	122	129	20226
100	1.52588e-05	1.31957e-05	2.33696e-06	1.28024e-05	7.8107e-08	123	130	20538
100	7.62939e-06	5.78777e-06	6.67872e-07	6.41559e-06	7.8107e-08	124	130	20934
100	3.8147e-06	3.29484e-06	5.96705e-07	3.17366e-06	3.59342e-08	125	131	21258
100	1.90735e-06	1.38474e-06	1.72233e-07	1.55017e-06	1.63456e-08	126	132	21658
100	9.53674e-07	7.95418e-07	1.30139e-07	7.47824e-07	7.35289e-09	127	133	21842
100	4.76837e-07	3.22315e-07	3.73443e-08	3.56391e-07	3.27167e-09	128	134	22242
100	2.38419e-07	1.80601e-07	3.58675e-08	1.67826e-07	1.4402e-09	129	135	22558
100	1.19209e-07	6.96789e-08	8.86129e-09	7.8107e-08	1.4402e-09	130	135	22978
100	5.96046e-08	3.87537e-08	7.58836e-09	3.59342e-08	6.27282e-10	131	136	23330
100	2.98023e-08	1.43833e-08	2.01099e-09	1.63456e-08	2.70277e-10	132	137	23714
100	1.49012e-08	8.01886e-09	1.75834e-09	7.35289e-09	1.1513e-10	133	138	24062
100	7.45058e-09	7.61907e-09	9.11155e-10	7.35289e-09	4.84536e-11	133	139	24434
100	3.72529e-09	3.01042e-09	2.79802e-10	3.27167e-09	4.84536e-11	134	139	24570
100	1.86265e-09	1.54649e-09	2.54175e-10	1.4402e-09	2.01872e-11	135	140	24914
100	9.31323e-10	5.66713e-10	6.28253e-11	6.27282e-10	8.41866e-12	136	141	25346
100	4.65661e-10	2.92276e-10	5.0707e-11	2.70277e-10	3.60779e-12	137	142	25710
100	2.32831e-10	1.02785e-10	1.24364e-11	1.1513e-10	3.60779e-12	138	142	26106
100	1.16415e-10	1.08404e-10	6.80074e-12	1.1513e-10	1.62683e-12	138	143	26402
100	5.82077e-11	5.18669e-11	6.88299e-12	4.84536e-11	7.53151e-13	139	144	26562
100	2.91038e-11	1.85076e-11	1.70075e-12	2.01872e-11	3.41074e-13	140	145	26962
100	1.45519e-11	9.19611e-12	1.91094e-12	8.41866e-12	3.41074e-13	141	145	27318
100	7.27596e-12	3.08154e-12	5.42741e-13	3.60779e-12	1.90914e-13	142	146	27754
100	3.63798e-12	3.30649e-12	3.04172e-13	3.60779e-12	1.92108e-13	142	147	27898
100	1.81899e-12	1.56705e-12	2.22762e-13	1.62683e-12	1.92108e-13	143	147	28234
100	9.09495e-13	5.695e-13	2.01478e-13	7.53151e-13	2.13679e-13	144	148	28666
100	4.54747e-13	2.84851e-13	7.40371e-14	3.41074e-13	2.23716e-13	145	149	28998
100	2.27374e-13	2.77475e-13	9.17176e-14	3.41074e-13	2.26157e-13	145	150	29094
100	1.13687e-13	8.90004e-14	1.18502e-13	1.90914e-13	2.26157e-13	146	150	29530
100	5.68434e-14	5.95829e-14	1.40923e-13	1.92108e-13	2.26115e-13	147	151	29914
100	2.84217e-14	8.23568e-14	1.33039e-13	2.13679e-13	2.25771e-13	148	152	30354
100	1.42109e-14	7.64253e-14	1.39144e-13	2.13679e-13	2.25771e-13	148	152	30474
100	7.10543e-15	9.41155e-14	1.39481e-13	2.23716e-13	2.25549e-13	149	153	30854
100	3.55271e-15	7.55958e-14	1.59474e-13	2.26157e-13	2.25549e-13	150	154	31258
100	1.77636e-15	9.16472e-14	1.35284e-13	2.26115e-13	2.25549e-13	151	154	31634
100	8.88178e-16	8.54679e-14	1.41258e-13	2.26115e-13	2.25549e-13	151	155	31722
100	4.44089e-16	8.32855e-14	1.45791e-13	2.25771e-13	2.25549e-13	152	155	32162
100	2.22045e-16	1.02797e-13	1.25905e-13	2.25549e-13	2.25549e-13	153	156	32542
100	1.11022e-16	1.05154e-13	1.2382e-13	2.25549e-13	2.25549e-13	153	157	32678


==> Data/Error_VS_Quadrature_2.dat <==
kappa	eps	eps_T	eps_I	eps_G	ell	QSize	eps_A
100	1	0.174325	0.0118114	0.166615	141	26026	0
100	0.316228	0.0452184	0.00209121	0.0460715	145	27506	0
100	0.1	0.0243565	0.00353962	0.0212498	148	28830	0
100	0.0316228	0.00731869	0.000604464	0.00780581	151	30058	0
100	0.01	0.00160378	4.32964e-05	0.00160147	153	31050	0
100	0.00316228	0.00057616	7.22802e-05	0.000611025	156	32066	0
100	0.001	0.000214601	9.75439e-05	0.000219933	158	33042	0
100	0.000316228	7.12914e-05	9.59753e-06	7.59444e-05	160	33954	0
100	0.0001	2.36409e-05	1.15726e-05	2.49314e-05	162	34882	0
100	3.16228e-05	7.34225e-06	1.04742e-06	7.86233e-06	164	35826	0
100	1e-05	2.17692e-06	1.14206e-06	2.37188e-06	166	36746	0
100	3.16228e-06	6.38268e-07	9.56792e-08	6.8774e-07	168	37682	0
100	1e-06	1.69714e-07	9.52535e-08	1.91903e-07	170	38650	0
100	3.16228e-07	1.48958e-07	2.6663e-08	1.34687e-07	171	39274	0
100	1e-07	1.5708e-08	5.21151e-09	1.06359e-08	173	40174	0
100	3.16228e-08	9.88406e-09	1.80689e-09	9.12081e-09	175	41098	0
100	1e-08	3.041e-09	4.95653e-10	3.32944e-09	176	41826	0
100	3.16228e-09	6.52746e-10	4.21363e-10	8.08839e-10	178	42778	0
100	1e-09	5.69009e-10	1.06527e-10	5.37916e-10	179	43354	0
100	3.16228e-10	4.61184e-11	1.73304e-11	2.88145e-11	181	44334	0
100	1e-10	3.28254e-11	2.28874e-11	4.30564e-11	182	45018	0
100	3.16228e-11	8.41341e-12	1.45739e-12	9.4045e-12	184	45970	0
100	1e-11	2.02336e-12	8.18958e-13	1.20595e-12	185	46558	0
100	3.16228e-12	1.27496e-12	2.73307e-13	1.2905e-12	187	47554	0
100	1e-12	3.56634e-13	8.88781e-14	4.18221e-13	188	48258	0
100	3.16228e-13	4.46354e-14	4.9121e-14	8.4779e-14	190	49218	0
100	1e-13	5.34238e-14	1.15876e-14	5.12228e-14	191	49826	0
100	3.16228e-14	3.28889e-14	1.98034e-14	1.37583e-14	192	50538	0
100	1e-14	2.50579e-14	1.69208e-14	8.22531e-15	194	51554	0
100	3.16228e-15	1.78491e-14	1.43321e-14	6.84978e-15	195	52162	0
100	1e-15	2.26406e-14	2.05442e-14	4.75091e-15	197	53158	0
100	3.16228e-16	3.29873e-14	2.84617e-14	4.64315e-15	198	53890	0


==> Data/Error_VS_Quadrature_3.dat <==
kappa	eps	eps_T	eps_I	eps_G	ell	QSize	eps_A
100	1	0.175739	0.0132979	0.166615	141	26026	0.00158022
100	0.316228	0.0448594	0.00233795	0.0460715	145	27506	0.00037178
100	0.1	0.0243644	0.00354607	0.0212498	148	28830	7.97185e-06
100	0.0316228	0.0073185	0.000601851	0.00780581	151	30058	4.54327e-06
100	0.01	0.00160326	4.0206e-05	0.00160147	153	31050	3.10753e-06
100	0.00316228	0.000576167	7.21798e-05	0.000611025	156	32066	1.08312e-07
100	0.001	0.00021458	9.75376e-05	0.000219933	158	33042	2.10068e-08
100	0.000316228	7.12643e-05	9.60856e-06	7.59444e-05	160	33954	2.71821e-08
100	0.0001	2.36417e-05	1.15729e-05	2.49314e-05	162	34882	8.12336e-10
100	3.16228e-05	7.34227e-06	1.04737e-06	7.86233e-06	164	35826	5.1771e-11
100	1e-05	2.17688e-06	1.14209e-06	2.37188e-06	166	36746	5.20249e-11
100	3.16228e-06	6.38235e-07	9.57311e-08	6.8774e-07	168	37682	5.28277e-11
100	1e-06	1.69715e-07	9.52532e-08	1.91903e-07	170	38650	1.11733e-12
100	3.16228e-07	1.48958e-07	2.66629e-08	1.34687e-07	171	39274	7.91686e-14
100	1e-07	1.5708e-08	5.21148e-09	1.06359e-08	173	40174	5.81301e-14
100	3.16228e-08	9.88405e-09	1.80694e-09	9.12081e-09	175	41098	6.05219e-14
100	1e-08	3.04095e-09	4.95657e-10	3.32944e-09	176	41826	5.4815e-14
100	3.16228e-09	6.52736e-10	4.21345e-10	8.08839e-10	178	42778	2.1132e-14
100	1e-09	5.69007e-10	1.06514e-10	5.37916e-10	179	43354	1.32887e-14
100	3.16228e-10	4.61192e-11	1.73315e-11	2.88145e-11	181	44334	6.86927e-15
100	1e-10	3.28329e-11	2.28889e-11	4.30564e-11	182	45018	8.00835e-15
100	3.16228e-11	8.42516e-12	1.45286e-12	9.4045e-12	184	45970	1.23215e-14
100	1e-11	2.04593e-12	8.41772e-13	1.20595e-12	185	46558	2.3272e-14
100	3.16228e-12	1.28154e-12	2.90518e-13	1.2905e-12	187	47554	1.80545e-14
100	1e-12	3.62117e-13	1.07391e-13	4.18221e-13	188	48258	2.56471e-14
100	3.16228e-13	2.07615e-14	6.95418e-14	8.4779e-14	190	49218	2.45984e-14
100	1e-13	5.35712e-14	2.60113e-14	5.12228e-14	191	49826	1.50264e-14
100	3.16228e-14	3.23965e-14	1.92954e-14	1.37583e-14	192	50538	1.54703e-14
100	1e-14	4.08649e-14	3.29801e-14	8.22531e-15	194	51554	1.64133e-14
100	3.16228e-15	1.97237e-14	1.30833e-14	6.84978e-15	195	52162	1.90285e-14
100	1e-15	2.86432e-14	2.42972e-14	4.75091e-15	197	53158	1.7024e-14
100	3.16228e-16	4.03025e-14	3.56839e-14	4.64315e-15	198	53890	1.3303e-14


==> Data/Error_VS_Quadrature_4.dat <==
kappa	eps	eps_T	eps_I	eps_G	ell	QSize	eps_A
100	1	0.175751	0.0132345	0.166615	141	26026	0.00154859
100	0.316228	0.0448596	0.00231681	0.0460715	145	27506	0.000366042
100	0.1	0.0243727	0.00355309	0.0212498	148	28830	1.63255e-05
100	0.0316228	0.00732115	0.000598608	0.00780581	151	30058	6.86765e-06
100	0.01	0.00160088	4.05551e-05	0.00160147	153	31050	3.92263e-06
100	0.00316228	0.000576107	7.21843e-05	0.000611025	156	32066	1.42265e-07
100	0.001	0.000214599	9.75749e-05	0.000219933	158	33042	3.21017e-08
100	0.000316228	7.12761e-05	9.60071e-06	7.59444e-05	160	33954	1.58435e-08
100	0.0001	2.36417e-05	1.15729e-05	2.49314e-05	162	34882	7.92166e-10
100	3.16228e-05	7.34228e-06	1.04736e-06	7.86233e-06	164	35826	5.46079e-11
100	1e-05	2.17687e-06	1.14207e-06	2.37188e-06	166	36746	4.94297e-11
100	3.16228e-06	6.38235e-07	9.5731e-08	6.8774e-07	168	37682	5.28035e-11
100	1e-06	1.69715e-07	9.52532e-08	1.91903e-07	170	38650	1.11619e-12
100	3.16228e-07	1.48958e-07	2.66629e-08	1.34687e-07	171	39274	8.27275e-14
100	1e-07	1.5708e-08	5.21148e-09	1.06359e-08	173	40174	5.23741e-14
100	3.16228e-08	9.88405e-09	1.80694e-09	9.12081e-09	175	41098	6.01651e-14
100	1e-08	3.04097e-09	4.95649e-10	3.32944e-09	176	41826	4.07774e-14
100	3.16228e-09	6.52734e-10	4.21357e-10	8.08839e-10	178	42778	1.39726e-14
100	1e-09	5.69007e-10	1.06518e-10	5.37916e-10	179	43354	9.39813e-15
100	3.16228e-10	4.61202e-11	1.73323e-11	2.88145e-11	181	44334	2.91514e-15
100	1e-10	3.28259e-11	2.28858e-11	4.30564e-11	182	45018	1.65705e-15
100	3.16228e-11	8.41372e-12	1.46007e-12	9.4045e-12	184	45970	3.71894e-15
100	1e-11	2.03652e-12	8.32341e-13	1.20595e-12	185	46558	1.40453e-14
100	3.16228e-12	1.2873e-12	2.84897e-13	1.2905e-12	187	47554	1.6329e-14
100	1e-12	3.5811e-13	1.05612e-13	4.18221e-13	188	48258	2.10406e-14
100	3.16228e-13	2.3201e-14	6.36857e-14	8.4779e-14	190	49218	2.16552e-14
100	1e-13	5.65399e-14	2.40165e-14	5.12228e-14	191	49826	1.2505e-14
100	3.16228e-14	2.93278e-14	1.58424e-14	1.37583e-14	192	50538	4.62996e-15
100	1e-14	3.76078e-14	2.9675e-14	8.22531e-15	194	51554	1.30497e-14
100	3.16228e-15	2.01602e-14	1.33204e-14	6.84978e-15	195	52162	1.51813e-14
100	1e-15	2.7685e-14	2.39068e-14	4.75091e-15	197	53158	1.15885e-14
100	3.16228e-16	4.35969e-14	3.89903e-14	4.64315e-15	198	53890	1.63048e-14


==> Data/Error_VS_Quadrature_5.dat <==
kappa	eps	eps_T	eps_I	eps_G	ell	QSize	eps_A
100	1	0.176122	0.0135544	0.166615	141	26026	0.00192203
100	0.316228	0.0448662	0.00231012	0.0460715	145	27506	0.000358829
100	0.1	0.0243718	0.0035534	0.0212498	148	28830	1.52442e-05
100	0.0316228	0.00732149	0.000598658	0.00780581	151	30058	6.52187e-06
100	0.01	0.00160089	4.05354e-05	0.00160147	153	31050	3.92621e-06
100	0.00316228	0.00057611	7.21818e-05	0.000611025	156	32066	1.42468e-07
100	0.001	0.000214601	9.7572e-05	0.000219933	158	33042	2.8636e-08
100	0.000316228	7.12762e-05	9.6014e-06	7.59444e-05	160	33954	1.54818e-08
100	0.0001	2.36417e-05	1.15729e-05	2.49314e-05	162	34882	8.00534e-10
100	3.16228e-05	7.34227e-06	1.04737e-06	7.86233e-06	164	35826	5.30135e-11
100	1e-05	2.17687e-06	1.14207e-06	2.37188e-06	166	36746	4.94429e-11
100	3.16228e-06	6.38235e-07	9.57318e-08	6.8774e-07	168	37682	5.35201e-11
100	1e-06	1.69715e-07	9.52527e-08	1.91903e-07	170	38650	1.24717e-12
100	3.16228e-07	1.48958e-07	2.66629e-08	1.34687e-07	171	39274	8.97304e-14
100	1e-07	1.5708e-08	5.21149e-09	1.06359e-08	173	40174	5.33898e-14
100	3.16228e-08	9.88406e-09	1.80694e-09	9.12081e-09	175	41098	5.86969e-14
100	1e-08	3.04098e-09	4.95641e-10	3.32944e-09	176	41826	3.2733e-14
100	3.16228e-09	6.52742e-10	4.2137e-10	8.08839e-10	178	42778	7.47821e-15
100	1e-09	5.6901e-10	1.06532e-10	5.37916e-10	179	43354	5.04744e-15
100	3.16228e-10	4.61112e-11	1.7323e-11	2.88145e-11	181	44334	9.5779e-15
100	1e-10	3.28159e-11	2.28953e-11	4.30564e-11	182	45018	1.14557e-14
100	3.16228e-11	8.40682e-12	1.46796e-12	9.4045e-12	184	45970	1.05693e-14
100	1e-11	2.02827e-12	8.23764e-13	1.20595e-12	185	46558	5.35683e-15
100	3.16228e-12	1.28329e-12	2.70284e-13	1.2905e-12	187	47554	9.06364e-15
100	1e-12	3.60118e-13	8.944e-14	4.18221e-13	188	48258	4.8262e-15
100	3.16228e-13	3.70828e-14	5.49107e-14	8.4779e-14	190	49218	7.62516e-15
100	1e-13	6.88463e-14	2.55563e-14	5.12228e-14	191	49826	1.64634e-14
100	3.16228e-14	4.15814e-14	2.82756e-14	1.37583e-14	192	50538	8.76378e-15
100	1e-14	2.84675e-14	2.11736e-14	8.22531e-15	194	51554	8.39967e-15
100	3.16228e-15	8.09008e-15	3.84895e-15	6.84978e-15	195	52162	1.06772e-14
100	1e-15	2.17656e-14	2.08079e-14	4.75091e-15	197	53158	5.43643e-15
100	3.16228e-16	2.95597e-14	2.49329e-14	4.64315e-15	198	53890	5.36223e-15


==> Data/Error_VS_Quadrature_6.dat <==
kappa	eps	eps_T	eps_I	eps_G	ell	QSize	eps_A
100	1	0.175977	0.0135414	0.166615	141	26026	0.00184096
100	0.316228	0.044866	0.00230933	0.0460715	145	27506	0.000358758
100	0.1	0.0243717	0.00355337	0.0212498	148	28830	1.5197e-05
100	0.0316228	0.00732158	0.000598554	0.00780581	151	30058	6.60563e-06
100	0.01	0.00160089	4.05361e-05	0.00160147	153	31050	3.92542e-06
100	0.00316228	0.00057611	7.21822e-05	0.000611025	156	32066	1.42253e-07
100	0.001	0.000214601	9.75721e-05	0.000219933	158	33042	2.87147e-08
100	0.000316228	7.12762e-05	9.6014e-06	7.59444e-05	160	33954	1.54844e-08
100	0.0001	2.36417e-05	1.1573e-05	2.49314e-05	162	34882	8.50226e-10
100	3.16228e-05	7.34227e-06	1.04737e-06	7.86233e-06	164	35826	5.29629e-11
100	1e-05	2.17687e-06	1.14207e-06	2.37188e-06	166	36746	4.94349e-11
100	3.16228e-06	6.38235e-07	9.57318e-08	6.8774e-07	168	37682	5.35175e-11
100	1e-06	1.69715e-07	9.52527e-08	1.91903e-07	170	38650	1.25344e-12
100	3.16228e-07	1.48958e-07	2.66629e-08	1.34687e-07	171	39274	7.68816e-14
100	1e-07	1.5708e-08	5.21147e-09	1.06359e-08	173	40174	5.95741e-14
100	3.16228e-08	9.88405e-09	1.80693e-09	9.12081e-09	175	41098	5.64438e-14
100	1e-08	3.04096e-09	4.95652e-10	3.32944e-09	176	41826	4.40625e-14
100	3.16228e-09	6.52738e-10	4.21354e-10	8.08839e-10	178	42778	1.21178e-14
100	1e-09	5.6901e-10	1.06517e-10	5.37916e-10	179	43354	1.11609e-14
100	3.16228e-10	4.6122e-11	1.73343e-11	2.88145e-11	181	44334	6.49751e-15
100	1e-10	3.28296e-11	2.28857e-11	4.30564e-11	182	45018	4.36639e-15
100	3.16228e-11	8.41902e-12	1.45582e-12	9.4045e-12	184	45970	6.16625e-15
100	1e-11	2.04202e-12	8.38053e-13	1.20595e-12	185	46558	2.07783e-14
100	3.16228e-12	1.28467e-12	2.86772e-13	1.2905e-12	187	47554	1.60783e-14
100	1e-12	3.62582e-13	1.02379e-13	4.18221e-13	188	48258	2.06601e-14
100	3.16228e-13	2.29716e-14	6.41367e-14	8.4779e-14	190	49218	2.1792e-14
100	1e-13	5.67467e-14	2.68596e-14	5.12228e-14	191	49826	1.54339e-14
100	3.16228e-14	2.81407e-14	1.44384e-14	1.37583e-14	192	50538	7.16579e-15
100	1e-14	4.01968e-14	3.21983e-14	8.22531e-15	194	51554	1.54051e-14
100	3.16228e-15	1.94347e-14	1.26055e-14	6.84978e-15	195	52162	1.66023e-14
100	1e-15	2.60332e-14	2.19899e-14	4.75091e-15	197	53158	1.28082e-14
100	3.16228e-16	4.34898e-14	3.88686e-14	4.64315e-15	198	53890	1.54787e-14


==> Data/Error_VS_Quadrature_7.dat <==
kappa	eps	eps_T	eps_I	eps_G	ell	QSize	eps_A
100	1	0.175984	0.013535	0.166615	141	26026	0.00184006
100	0.316228	0.044866	0.00230937	0.0460715	145	27506	0.000358803
100	0.1	0.0243718	0.0035534	0.0212498	148	28830	1.52513e-05
100	0.0316228	0.00732157	0.000598557	0.00780581	151	30058	6.61088e-06
100	0.01	0.00160091	4.05318e-05	0.00160147	153	31050	3.91749e-06
100	0.00316228	0.00057611	7.21821e-05	0.000611025	156	32066	1.42264e-07
100	0.001	0.000214601	9.75721e-05	0.000219933	158	33042	2.87058e-08
100	0.000316228	7.12762e-05	9.6014e-06	7.59444e-05	160	33954	1.54848e-08
100	0.0001	2.36417e-05	1.1573e-05	2.49314e-05	162	34882	8.49821e-10
100	3.16228e-05	7.34227e-06	1.04737e-06	7.86233e-06	164	35826	5.29629e-11
100	1e-05	2.17687e-06	1.14207e-06	2.37188e-06	166	36746	4.94351e-11
100	3.16228e-06	6.38235e-07	9.57317e-08	6.8774e-07	168	37682	5.35104e-11
100	1e-06	1.69715e-07	9.52527e-08	1.91903e-07	170	38650	1.26792e-12
100	3.16228e-07	1.48958e-07	2.66629e-08	1.34687e-07	171	39274	8.9545e-14
100	1e-07	1.5708e-08	5.21149e-09	1.06359e-08	173	40174	5.38702e-14
100	3.16228e-08	9.88406e-09	1.80694e-09	9.12081e-09	175	41098	5.80062e-14
100	1e-08	3.04098e-09	4.95645e-10	3.32944e-09	176	41826	3.26023e-14
100	3.16228e-09	6.52741e-10	4.21368e-10	8.08839e-10	178	42778	6.2054e-15
100	1e-09	5.69011e-10	1.0653e-10	5.37916e-10	179	43354	2.85441e-15
100	3.16228e-10	4.61126e-11	1.73244e-11	2.88145e-11	181	44334	7.82597e-15
100	1e-10	3.28157e-11	2.28954e-11	4.30564e-11	182	45018	1.1683e-14
100	3.16228e-11	8.40665e-12	1.46641e-12	9.4045e-12	184	45970	9.12463e-15
100	1e-11	2.03146e-12	8.26962e-13	1.20595e-12	185	46558	8.26959e-15
100	3.16228e-12	1.28368e-12	2.72889e-13	1.2905e-12	187	47554	8.78031e-15
100	1e-12	3.57853e-13	9.30116e-14	4.18221e-13	188	48258	6.21031e-15
100	3.16228e-13	3.5991e-14	5.46651e-14	8.4779e-14	190	49218	8.66299e-15
100	1e-13	6.75892e-14	2.4758e-14	5.12228e-14	191	49826	1.53662e-14
100	3.16228e-14	4.26639e-14	2.9418e-14	1.37583e-14	192	50538	9.79132e-15
100	1e-14	3.02184e-14	2.34843e-14	8.22531e-15	194	51554	1.229e-14
100	3.16228e-15	9.7482e-15	6.74649e-15	6.84978e-15	195	52162	8.19314e-15
100	1e-15	1.92771e-14	1.78803e-14	4.75091e-15	197	53158	4.38652e-15
100	3.16228e-16	2.83863e-14	2.37438e-14	4.64315e-15	198	53890	8.23092e-15


==> Data/Error_VS_Quadrature_8.dat <==
kappa	eps	eps_T	eps_I	eps_G	ell	QSize	eps_A
100	1	0.175987	0.0135353	0.166615	141	26026	0.00184171
100	0.316228	0.044866	0.00230935	0.0460715	145	27506	0.000358808
100	0.1	0.0243718	0.0035534	0.0212498	148	28830	1.52545e-05
100	0.0316228	0.00732157	0.000598556	0.00780581	151	30058	6.61197e-06
100	0.01	0.00160091	4.05317e-05	0.00160147	153	31050	3.91781e-06
100	0.00316228	0.00057611	7.21821e-05	0.000611025	156	32066	1.42286e-07
100	0.001	0.000214601	9.75721e-05	0.000219933	158	33042	2.8705e-08
100	0.000316228	7.12762e-05	9.6014e-06	7.59444e-05	160	33954	1.5485e-08
100	0.0001	2.36417e-05	1.1573e-05	2.49314e-05	162	34882	8.49837e-10
100	3.16228e-05	7.34227e-06	1.04737e-06	7.86233e-06	164	35826	5.29327e-11
100	1e-05	2.17687e-06	1.14207e-06	2.37188e-06	166	36746	4.94369e-11
100	3.16228e-06	6.38235e-07	9.57317e-08	6.8774e-07	168	37682	5.35097e-11
100	1e-06	1.69715e-07	9.52527e-08	1.91903e-07	170	38650	1.24822e-12
100	3.16228e-07	1.48958e-07	2.66629e-08	1.34687e-07	171	39274	8.72742e-14
100	1e-07	1.5708e-08	5.21149e-09	1.06359e-08	173	40174	5.38305e-14
100	3.16228e-08	9.88405e-09	1.80694e-09	9.12081e-09	175	41098	5.86654e-14
100	1e-08	3.04097e-09	4.95646e-10	3.32944e-09	176	41826	3.64968e-14
100	3.16228e-09	6.52739e-10	4.21364e-10	8.08839e-10	178	42778	6.35634e-15
100	1e-09	5.6901e-10	1.06526e-10	5.37916e-10	179	43354	1.24948e-15
100	3.16228e-10	4.6115e-11	1.73269e-11	2.88145e-11	181	44334	3.87409e-15
100	1e-10	3.2819e-11	2.28941e-11	4.30564e-11	182	45018	8.54399e-15
100	3.16228e-11	8.41186e-12	1.46241e-12	9.4045e-12	184	45970	5.44789e-15
100	1e-11	2.03285e-12	8.2848e-13	1.20595e-12	185	46558	9.53218e-15
100	3.16228e-12	1.28307e-12	2.76978e-13	1.2905e-12	187	47554	8.70415e-15
100	1e-12	3.59141e-13	9.55257e-14	4.18221e-13	188	48258	1.02861e-14
100	3.16228e-13	3.21508e-14	5.83534e-14	8.4779e-14	190	49218	1.25157e-14
100	1e-13	6.3542e-14	2.40454e-14	5.12228e-14	191	49826	1.3216e-14
100	3.16228e-14	3.8112e-14	2.48266e-14	1.37583e-14	192	50538	5.33138e-15
100	1e-14	3.24126e-14	2.52345e-14	8.22531e-15	194	51554	1.17716e-14
100	3.16228e-15	1.23476e-14	5.58115e-15	6.84978e-15	195	52162	1.22176e-14
100	1e-15	2.14239e-14	1.92234e-14	4.75091e-15	197	53158	1.37497e-15
100	3.16228e-16	3.33377e-14	2.86946e-14	4.64315e-15	198	53890	6.85828e-15


==> Data/Error_VS_Quadrature_bkp.dat <==
kappa	eps	eps_T	eps_I	eps_G	eps_Gebf	ell	ell_ebf	QSize
100	1	0.734216	0.22909	0.831309	1.31735	101	99	13434
100	0.5	0.266269	0.0776299	0.330072	0.461796	104	103	14242
100	0.25	0.128777	0.0347965	0.156417	0.229973	106	105	14842
100	0.125	0.0531958	0.0170305	0.0676462	0.103988	108	107	15414
100	0.0625	0.0428356	0.009776	0.0431015	0.0431015	109	109	15818
100	0.03125	0.0165777	0.00475525	0.0164975	0.0269218	111	110	16386
100	0.015625	0.008482	0.00173132	0.00992515	0.00992515	112	112	16758
100	0.0078125	0.00589968	0.0012508	0.00586597	0.00586597	113	113	17122
100	0.00390625	0.0020424	0.000472495	0.00194711	0.00194711	115	115	17574
100	0.00195312	0.000941145	0.000173483	0.00109468	0.00109468	116	116	18078
100	0.000976562	0.000618304	0.000123458	0.000605852	0.000605852	117	117	18586
100	0.000488281	0.000295878	3.87815e-05	0.00033023	0.00033023	118	118	18802
100	0.000244141	0.000181001	3.47768e-05	0.000177341	0.000177341	119	119	19114
100	0.00012207	5.21833e-05	1.39131e-05	4.89845e-05	9.38655e-05	121	120	19574
100	6.10352e-05	2.12873e-05	4.41616e-06	2.52121e-05	4.89845e-05	122	121	19954
100	3.05176e-05	1.37811e-05	3.62754e-06	1.28024e-05	2.52121e-05	123	122	20274
100	1.52588e-05	5.2922e-06	1.17505e-06	6.41559e-06	1.28024e-05	124	123	20650
100	7.62939e-06	3.4438e-06	8.64866e-07	3.17366e-06	6.41559e-06	125	124	21006
100	3.8147e-06	1.28958e-06	2.78458e-07	1.55017e-06	3.17366e-06	126	125	21378
100	1.90735e-06	8.16937e-07	2.08449e-07	7.47824e-07	1.55017e-06	127	126	21730
100	9.53674e-07	3.01171e-07	5.76002e-08	3.56391e-07	7.47824e-07	128	127	22114
100	4.76837e-07	1.85311e-07	4.71403e-08	1.67826e-07	3.56391e-07	129	128	22462
100	2.38419e-07	6.14283e-08	1.77026e-08	7.8107e-08	1.67826e-07	130	129	22810
100	1.19209e-07	6.96646e-08	9.85915e-09	7.8107e-08	7.8107e-08	130	130	23122
100	5.96046e-08	3.76677e-08	6.10569e-09	3.59342e-08	3.59342e-08	131	131	23506
100	2.98023e-08	1.49067e-08	1.49382e-09	1.63456e-08	1.63456e-08	132	132	23730
100	1.49012e-08	7.80491e-09	1.44369e-09	7.35289e-09	1.63456e-08	133	132	24070
100	7.45058e-09	2.91895e-09	3.74873e-10	3.27167e-09	7.35289e-09	134	133	24474
100	3.72529e-09	1.59726e-09	3.73038e-10	1.4402e-09	3.27167e-09	135	134	24778
100	1.86265e-09	5.15677e-10	1.15451e-10	6.27282e-10	1.4402e-09	136	135	25178
100	9.31323e-10	3.06875e-10	9.58575e-11	2.70277e-10	6.27282e-10	137	136	25526
100	4.65661e-10	2.85887e-10	3.81136e-11	2.70277e-10	2.70277e-10	137	137	25686
100	2.32831e-10	1.04461e-10	1.0671e-11	1.1513e-10	2.70277e-10	138	137	26074
100	1.16415e-10	5.10883e-11	8.64077e-12	4.84536e-11	1.1513e-10	139	138	26426
100	5.82077e-11	3.11002e-11	2.09936e-11	2.01872e-11	4.84536e-11	140	139	26826
100	2.91038e-11	1.33235e-11	1.8059e-11	8.41866e-12	2.01872e-11	141	140	27182
100	1.45519e-11	8.88166e-12	1.6329e-12	8.41866e-12	2.01872e-11	141	140	27310
100	7.27596e-12	3.28413e-12	4.90472e-13	3.60779e-12	8.41866e-12	142	141	27722
100	3.63798e-12	1.48999e-12	4.80246e-13	1.62683e-12	3.60779e-12	143	142	28098
100	1.81899e-12	5.75736e-13	1.78228e-13	7.53151e-13	1.62683e-12	144	143	28506
100	9.09495e-13	2.95389e-13	4.57198e-14	3.41074e-13	1.62683e-12	145	143	28878
100	4.54747e-13	2.688e-13	7.28974e-14	3.41074e-13	7.53151e-13	145	144	28974
100	2.27374e-13	1.39702e-13	1.01239e-13	1.90914e-13	3.41074e-13	146	145	29346
100	1.13687e-13	1.03579e-13	1.14462e-13	1.92108e-13	1.90914e-13	147	146	29706


==> Data/GegError10_VS_Quadrature.dat <==
kappa	eps	eps_T	eps_I	eps_G	eps_Gebf	ell	ell_ebf	QSize
100	1	0.00968845	0.00968845	4.85271e-11	0.00586597	139	113	17418
100	0.5	0.0100654	0.0100654	4.85271e-11	0.00340785	139	114	17770
100	0.25	0.00491062	0.00491062	4.85271e-11	0.00194711	139	115	18122
100	0.125	0.00144115	0.00144115	4.85271e-11	0.000605852	139	117	18474
100	0.0625	0.000983124	0.000983124	4.85271e-11	0.00033023	139	118	18754
100	0.03125	0.000748478	0.000748478	4.85271e-11	0.000177341	139	119	19042
100	0.015625	0.000379659	0.000379659	4.85271e-11	9.38655e-05	139	120	19354
100	0.0078125	0.000159292	0.000159292	4.85271e-11	4.89845e-05	139	121	19586
100	0.00390625	2.30165e-05	2.30165e-05	4.85271e-11	2.52121e-05	139	122	19866
100	0.00195312	6.23246e-05	6.23246e-05	4.85271e-11	1.28024e-05	139	123	20082
100	0.000976562	2.97633e-05	2.97633e-05	4.85271e-11	6.41559e-06	139	124	20346
100	0.000488281	1.59331e-05	1.59332e-05	4.85271e-11	3.17366e-06	139	125	20546
100	0.000244141	1.11922e-05	1.11922e-05	4.85271e-11	1.55017e-06	139	126	20802
100	0.00012207	2.77459e-06	2.77461e-06	4.85271e-11	7.47824e-07	139	127	21018
100	6.10352e-05	2.36052e-06	2.36054e-06	4.85271e-11	3.56391e-07	139	128	21258
100	3.05176e-05	7.9752e-07	7.97551e-07	4.85271e-11	1.67826e-07	139	129	21466
100	1.52588e-05	4.48489e-07	4.48503e-07	4.85271e-11	7.8107e-08	139	130	21682
100	7.62939e-06	3.31114e-07	3.31142e-07	4.85271e-11	7.8107e-08	139	130	21874
100	3.8147e-06	2.09941e-07	2.09974e-07	4.85271e-11	3.59343e-08	139	131	22050
100	1.90735e-06	1.327e-07	1.32717e-07	4.85271e-11	1.63457e-08	139	132	22234
100	9.53674e-07	7.89169e-08	7.89378e-08	4.85271e-11	7.35288e-09	139	133	22458
100	4.76837e-07	3.54058e-08	3.5423e-08	4.85271e-11	3.27161e-09	139	134	22818
100	2.38419e-07	1.2309e-08	1.23063e-08	4.85271e-11	1.44013e-09	139	135	23170
100	1.19209e-07	5.70018e-09	5.68887e-09	4.85271e-11	1.44013e-09	139	135	23490
100	5.96046e-08	2.27615e-09	2.29896e-09	4.85271e-11	6.27237e-10	139	136	23866
100	2.98023e-08	1.55285e-09	1.57738e-09	4.85271e-11	2.70288e-10	139	137	24198
100	1.49012e-08	1.42214e-09	1.44941e-09	4.85271e-11	1.1519e-10	139	138	24522
100	7.45058e-09	8.1168e-10	8.36322e-10	4.85271e-11	4.85271e-11	139	139	24690
100	3.72529e-09	3.91651e-10	4.09049e-10	4.85271e-11	4.85271e-11	139	139	25070
100	1.86265e-09	2.47304e-10	2.47111e-10	4.85271e-11	2.0231e-11	139	140	25378
100	9.31323e-10	1.36315e-10	1.27588e-10	4.85271e-11	8.40667e-12	139	141	25710
100	4.65661e-10	7.73823e-11	5.20566e-11	4.85271e-11	3.54727e-12	139	142	26018
100	2.32831e-10	6.2509e-11	2.74421e-11	4.85271e-11	3.54727e-12	139	142	26138
100	1.16415e-10	5.37176e-11	1.21902e-11	4.85271e-11	1.55286e-12	139	143	26458
100	5.82077e-11	5.20451e-11	6.96131e-12	4.85271e-11	6.95905e-13	139	144	26562
100	2.91038e-11	4.96647e-11	3.18399e-12	4.85271e-11	2.99553e-13	139	145	26858
100	1.45519e-11	4.90785e-11	1.58178e-12	4.85271e-11	2.99553e-13	139	145	27166
100	7.27596e-12	4.88349e-11	8.0472e-13	4.85271e-11	1.3448e-13	139	146	27278
100	3.63798e-12	4.87436e-11	3.9595e-13	4.85271e-11	1.20486e-13	139	147	27390
100	1.81899e-12	4.86257e-11	2.31124e-13	4.85271e-11	1.20486e-13	139	147	27666
100	9.09495e-13	4.85659e-11	6.49413e-14	4.85271e-11	1.40377e-13	139	148	27842
100	4.54747e-13	4.8591e-11	6.46377e-14	4.85271e-11	1.50507e-13	139	149	28334
100	2.27374e-13	4.85814e-11	6.22123e-14	4.85271e-11	1.53175e-13	139	150	28242
100	1.13687e-13	4.85707e-11	5.72944e-14	4.85271e-11	1.53175e-13	139	150	28538
100	5.68434e-14	4.85669e-11	6.24862e-14	4.85271e-11	1.53253e-13	139	151	28846
100	2.84217e-14	4.85655e-11	5.35585e-14	4.85271e-11	1.52947e-13	139	152	28930
100	1.42109e-14	4.85644e-11	5.44879e-14	4.85271e-11	1.52947e-13	139	152	29242
100	7.10543e-15	4.85666e-11	5.6859e-14	4.85271e-11	1.52836e-13	139	153	29338
100	3.55271e-15	4.85647e-11	5.63683e-14	4.85271e-11	1.52836e-13	139	154	29654
100	1.77636e-15	4.85675e-11	6.06088e-14	4.85271e-11	1.52836e-13	139	154	29750
100	8.88178e-16	4.85702e-11	6.19665e-14	4.85271e-11	1.52836e-13	139	155	30098
100	4.44089e-16	4.85613e-11	5.63483e-14	4.85271e-11	1.52836e-13	139	155	30170
100	2.22045e-16	4.85646e-11	6.02729e-14	4.85271e-11	1.52836e-13	139	156	30474
100	1.11022e-16	4.85611e-11	6.19374e-14	4.85271e-11	1.52836e-13	139	157	30802


==> Data/GegError4_VS_Quadrature.dat <==
kappa	eps	eps_T	eps_I	eps_G	eps_Gebf	ell	ell_ebf	QSize
100	1	0.0134214	0.0135116	9.38655e-05	0.00586597	120	113	14642
100	0.5	0.0174538	0.0175475	9.38655e-05	0.00340785	120	114	15014
100	0.25	0.0132172	0.0133102	9.38655e-05	0.00194711	120	115	15278
100	0.125	0.00899453	0.00907731	9.38655e-05	0.000605852	120	117	15738
100	0.0625	0.00369529	0.00378567	9.38655e-05	0.00033023	120	118	16134
100	0.03125	0.0019316	0.00202148	9.38655e-05	0.000177341	120	119	16538
100	0.015625	0.001638	0.00173091	9.38655e-05	9.38655e-05	120	120	17098
100	0.0078125	0.00115218	0.00124604	9.38655e-05	4.89845e-05	120	121	17438
100	0.00390625	0.00054219	0.000633927	9.38655e-05	2.52121e-05	120	122	17866
100	0.00195312	0.000231398	0.0003213	9.38655e-05	1.28024e-05	120	123	18202
100	0.000976562	5.11385e-05	0.000119572	9.38655e-05	6.41559e-06	120	124	18546
100	0.000488281	4.99427e-05	4.86718e-05	9.38655e-05	3.17366e-06	120	125	18878
100	0.000244141	6.48892e-05	2.98945e-05	9.38655e-05	1.55017e-06	120	126	19138
100	0.00012207	8.26444e-05	1.23272e-05	9.38655e-05	7.47824e-07	120	127	19494
100	6.10352e-05	8.9362e-05	5.66539e-06	9.38655e-05	3.56391e-07	120	128	19646
100	3.05176e-05	9.16203e-05	2.50449e-06	9.38655e-05	1.67826e-07	120	129	19930
100	1.52588e-05	9.27513e-05	1.3485e-06	9.38655e-05	7.8107e-08	120	130	20042
100	7.62939e-06	9.33681e-05	6.40387e-07	9.38655e-05	7.8107e-08	120	130	20346
100	3.8147e-06	9.36808e-05	4.02027e-07	9.38655e-05	3.59343e-08	120	131	20610
100	1.90735e-06	9.37344e-05	1.92318e-07	9.38655e-05	1.63457e-08	120	132	20738
100	9.53674e-07	9.38017e-05	9.20521e-08	9.38655e-05	7.35288e-09	120	133	21054
100	4.76837e-07	9.38333e-05	5.06675e-08	9.38655e-05	3.27161e-09	120	134	21158
100	2.38419e-07	9.38421e-05	2.88171e-08	9.38655e-05	1.44013e-09	120	135	21442
100	1.19209e-07	9.38473e-05	2.20972e-08	9.38655e-05	1.44013e-09	120	135	21694
100	5.96046e-08	9.38623e-05	6.23376e-09	9.38655e-05	6.27237e-10	120	136	21802
100	2.98023e-08	9.3864e-05	2.75971e-09	9.38655e-05	2.70288e-10	120	137	22090
100	1.49012e-08	9.3865e-05	1.7698e-09	9.38655e-05	1.1519e-10	120	138	22362
100	7.45058e-09	9.38654e-05	1.09688e-09	9.38655e-05	4.85271e-11	120	139	22650
100	3.72529e-09	9.3865e-05	6.95183e-10	9.38655e-05	4.85271e-11	120	139	22730
100	1.86265e-09	9.38652e-05	5.01078e-10	9.38655e-05	2.0231e-11	120	140	23022
100	9.31323e-10	9.3865e-05	5.55026e-10	9.38655e-05	8.40667e-12	120	141	23314
100	4.65661e-10	9.38655e-05	NaN	9.38655e-05	3.54727e-12	120	142	23426
100	2.32831e-10	9.38558e-05	NaN	9.38655e-05	3.54727e-12	120	142	23646
100	1.16415e-10	9.38654e-05	NaN	9.38655e-05	1.55286e-12	120	143	24082
100	5.82077e-11	9.38655e-05	NaN	9.38655e-05	6.95905e-13	120	144	24242
100	2.91038e-11	9.38655e-05	NaN	9.38655e-05	2.99553e-13	120	145	24378
100	1.45519e-11	9.38655e-05	NaN	9.38655e-05	2.99553e-13	120	145	24674
100	7.27596e-12	9.38655e-05	NaN	9.38655e-05	1.3448e-13	120	146	25262
100	3.63798e-12	9.38655e-05	NaN	9.38655e-05	1.20486e-13	120	147	25426
100	1.81899e-12	9.38655e-05	NaN	9.38655e-05	1.20486e-13	120	147	25338
100	9.09495e-13	9.38655e-05	NaN	9.38655e-05	1.40377e-13	120	148	25654
100	4.54747e-13	9.38655e-05	NaN	9.38655e-05	1.50507e-13	120	149	25922
100	2.27374e-13	9.38654e-05	NaN	9.38655e-05	1.53175e-13	120	150	25914
100	1.13687e-13	9.38654e-05	NaN	9.38655e-05	1.53175e-13	120	150	26162
100	5.68434e-14	9.38655e-05	NaN	9.38655e-05	1.53253e-13	120	151	26578
100	2.84217e-14	9.38655e-05	NaN	9.38655e-05	1.52947e-13	120	152	26650
100	1.42109e-14	9.38655e-05	NaN	9.38655e-05	1.52947e-13	120	152	26478
100	7.10543e-15	9.38655e-05	NaN	9.38655e-05	1.52836e-13	120	153	26738
100	3.55271e-15	9.38655e-05	NaN	9.38655e-05	1.52836e-13	120	154	27502
100	1.77636e-15	9.38655e-05	NaN	9.38655e-05	1.52836e-13	120	154	27594
100	8.88178e-16	9.38655e-05	NaN	9.38655e-05	1.52836e-13	120	155	27782
100	4.44089e-16	9.38655e-05	NaN	9.38655e-05	1.52836e-13	120	155	27970
100	2.22045e-16	9.38654e-05	NaN	9.38655e-05	1.52836e-13	120	156	28082
100	1.11022e-16	9.38655e-05	NaN	9.38655e-05	1.52836e-13	120	157	28494


==> Data/GegError6_VS_Quadrature.dat <==
kappa	eps	eps_T	eps_I	eps_G	eps_Gebf	ell	ell_ebf	QSize
100	1	0.00649439	0.00649497	7.47824e-07	0.00586597	127	113	15634
100	0.5	0.00536081	0.00536133	7.47824e-07	0.00340785	127	114	16026
100	0.25	0.00171494	0.00171536	7.47824e-07	0.00194711	127	115	16354
100	0.125	0.00236955	0.00237012	7.47824e-07	0.000605852	127	117	16634
100	0.0625	0.00190685	0.00190728	7.47824e-07	0.00033023	127	118	16914
100	0.03125	0.00112165	0.00112235	7.47824e-07	0.000177341	127	119	17194
100	0.015625	0.000563751	0.000564293	7.47824e-07	9.38655e-05	127	120	17418
100	0.0078125	0.000424604	0.000425259	7.47824e-07	4.89845e-05	127	121	17706
100	0.00390625	0.000289325	0.000289869	7.47824e-07	2.52121e-05	127	122	17922
100	0.00195312	0.000156471	0.000156911	7.47824e-07	1.28024e-05	127	123	18306
100	0.000976562	7.408e-05	7.43552e-05	7.47824e-07	6.41559e-06	127	124	18674
100	0.000488281	4.17404e-05	4.20359e-05	7.47824e-07	3.17366e-06	127	125	19046
100	0.000244141	9.63751e-06	1.00828e-05	7.47824e-07	1.55017e-06	127	126	19402
100	0.00012207	7.07946e-06	7.50932e-06	7.47824e-07	7.47824e-07	127	127	19778
100	6.10352e-05	7.04646e-06	7.51724e-06	7.47824e-07	3.56391e-07	127	128	20090
100	3.05176e-05	3.98116e-06	4.34682e-06	7.47824e-07	1.67826e-07	127	129	20438
100	1.52588e-05	2.64329e-06	2.75696e-06	7.47824e-07	7.8107e-08	127	130	20754
100	7.62939e-06	1.34122e-06	1.2178e-06	7.47824e-07	7.8107e-08	127	130	21130
100	3.8147e-06	9.76676e-07	5.60657e-07	7.47824e-07	3.59343e-08	127	131	21402
100	1.90735e-06	8.28052e-07	2.6215e-07	7.47824e-07	1.63457e-08	127	132	21714
100	9.53674e-07	7.954e-07	1.30157e-07	7.47824e-07	7.35288e-09	127	133	21842
100	4.76837e-07	7.6082e-07	5.68533e-08	7.47824e-07	3.27161e-09	127	134	22154
100	2.38419e-07	7.55381e-07	3.16766e-08	7.47824e-07	1.44013e-09	127	135	22430
100	1.19209e-07	7.52366e-07	1.69893e-08	7.47824e-07	1.44013e-09	127	135	22534
100	5.96046e-08	7.50393e-07	8.17278e-09	7.47824e-07	6.27237e-10	127	136	22826
100	2.98023e-08	7.4877e-07	3.23395e-09	7.47824e-07	2.70288e-10	127	137	22994
100	1.49012e-08	7.48305e-07	1.69648e-09	7.47824e-07	1.1519e-10	127	138	23290
100	7.45058e-09	7.48081e-07	6.92305e-10	7.47824e-07	4.85271e-11	127	139	23410
100	3.72529e-09	7.47891e-07	3.3523e-10	7.47824e-07	4.85271e-11	127	139	23698
100	1.86265e-09	7.47879e-07	2.16198e-10	7.47824e-07	2.0231e-11	127	140	23970
100	9.31323e-10	7.47865e-07	1.08595e-10	7.47824e-07	8.40667e-12	127	141	24078
100	4.65661e-10	7.47839e-07	7.37757e-11	7.47824e-07	3.54727e-12	127	142	24362
100	2.32831e-10	7.47834e-07	2.32972e-11	7.47824e-07	3.54727e-12	127	142	24498
100	1.16415e-10	7.47828e-07	1.29869e-11	7.47824e-07	1.55286e-12	127	143	24786
100	5.82077e-11	7.47826e-07	7.07374e-12	7.47824e-07	6.95905e-13	127	144	25034
100	2.91038e-11	7.47824e-07	3.03217e-12	7.47824e-07	2.99553e-13	127	145	25146
100	1.45519e-11	7.47823e-07	2.05255e-12	7.47824e-07	2.99553e-13	127	145	25426
100	7.27596e-12	7.47824e-07	1.88425e-12	7.47824e-07	1.3448e-13	127	146	25762
100	3.63798e-12	7.47824e-07	1.37614e-12	7.47824e-07	1.20486e-13	127	147	25898
100	1.81899e-12	7.47825e-07	1.68517e-12	7.47824e-07	1.20486e-13	127	147	26458
100	9.09495e-13	7.47824e-07	1.22113e-13	7.47824e-07	1.40377e-13	127	148	26626
100	4.54747e-13	7.47824e-07	3.36405e-14	7.47824e-07	1.50507e-13	127	149	26538
100	2.27374e-13	7.47824e-07	8.92746e-15	7.47824e-07	1.53175e-13	127	150	26974
100	1.13687e-13	7.47824e-07	2.40478e-14	7.47824e-07	1.53175e-13	127	150	27114
100	5.68434e-14	7.47824e-07	5.32048e-14	7.47824e-07	1.53253e-13	127	151	27194
100	2.84217e-14	7.47824e-07	3.28268e-14	7.47824e-07	1.52947e-13	127	152	27486
100	1.42109e-14	7.47824e-07	5.24191e-14	7.47824e-07	1.52947e-13	127	152	27778
100	7.10543e-15	7.47824e-07	4.45305e-14	7.47824e-07	1.52836e-13	127	153	28074
100	3.55271e-15	7.47824e-07	4.35938e-14	7.47824e-07	1.52836e-13	127	154	28194
100	1.77636e-15	7.47824e-07	3.51073e-14	7.47824e-07	1.52836e-13	127	154	28442
100	8.88178e-16	7.47824e-07	3.72408e-14	7.47824e-07	1.52836e-13	127	155	28738
100	4.44089e-16	7.47824e-07	3.80808e-14	7.47824e-07	1.52836e-13	127	155	28854
100	2.22045e-16	7.47824e-07	3.5658e-14	7.47824e-07	1.52836e-13	127	156	29146
100	1.11022e-16	7.47824e-07	3.52744e-14	7.47824e-07	1.52836e-13	127	157	29470


==> Data/GegError8_VS_Quadrature.dat <==
kappa	eps	eps_T	eps_I	eps_G	eps_Gebf	ell	ell_ebf	QSize
100	1	0.0126089	0.0126089	7.35288e-09	0.00586597	133	113	16530
100	0.5	0.0108926	0.0108926	7.35288e-09	0.00340785	133	114	16914
100	0.25	0.00255229	0.00255228	7.35288e-09	0.00194711	133	115	17202
100	0.125	0.000875275	0.000875278	7.35288e-09	0.000605852	133	117	17570
100	0.0625	0.000273223	0.000273217	7.35288e-09	0.00033023	133	118	17874
100	0.03125	0.000774693	0.000774701	7.35288e-09	0.000177341	133	119	18106
100	0.015625	0.000384335	0.000384341	7.35288e-09	9.38655e-05	133	120	18386
100	0.0078125	0.000243745	0.000243749	7.35288e-09	4.89845e-05	133	121	18634
100	0.00390625	0.000115446	0.000115449	7.35288e-09	2.52121e-05	133	122	18882
100	0.00195312	8.44698e-05	8.44741e-05	7.35288e-09	1.28024e-05	133	123	19130
100	0.000976562	3.25243e-05	3.25297e-05	7.35288e-09	6.41559e-06	133	124	19338
100	0.000488281	2.65277e-05	2.65327e-05	7.35288e-09	3.17366e-06	133	125	19578
100	0.000244141	1.32961e-05	1.33009e-05	7.35288e-09	1.55017e-06	133	126	19770
100	0.00012207	7.34462e-06	7.3481e-06	7.35288e-09	7.47824e-07	133	127	20042
100	6.10352e-05	4.85499e-06	4.85968e-06	7.35288e-09	3.56391e-07	133	128	20194
100	3.05176e-05	2.66743e-06	2.67161e-06	7.35288e-09	1.67826e-07	133	129	20566
100	1.52588e-05	1.00299e-06	1.00401e-06	7.35288e-09	7.8107e-08	133	130	20938
100	7.62939e-06	4.67189e-07	4.67946e-07	7.35288e-09	7.8107e-08	133	130	21290
100	3.8147e-06	1.49073e-07	1.52101e-07	7.35288e-09	3.59343e-08	133	131	21626
100	1.90735e-06	1.02139e-07	1.06243e-07	7.35288e-09	1.63457e-08	133	132	21998
100	9.53674e-07	1.07155e-07	1.11553e-07	7.35288e-09	7.35288e-09	133	133	22290
100	4.76837e-07	6.20552e-08	6.47769e-08	7.35288e-09	3.27161e-09	133	134	22650
100	2.38419e-07	3.6673e-08	3.7661e-08	7.35288e-09	1.44013e-09	133	135	22962
100	1.19209e-07	1.79409e-08	1.69103e-08	7.35288e-09	1.44013e-09	133	135	23326
100	5.96046e-08	1.13867e-08	7.94186e-09	7.35288e-09	6.27237e-10	133	136	23618
100	2.98023e-08	9.05996e-09	3.7568e-09	7.35288e-09	2.70288e-10	133	137	23762
100	1.49012e-08	8.01952e-09	1.75868e-09	7.35288e-09	1.1519e-10	133	138	24062
100	7.45058e-09	7.62045e-09	9.12909e-10	7.35288e-09	4.85271e-11	133	139	24354
100	3.72529e-09	7.4727e-09	4.21322e-10	7.35288e-09	4.85271e-11	133	139	24482
100	1.86265e-09	7.41034e-09	1.84602e-10	7.35288e-09	2.0231e-11	133	140	24794
100	9.31323e-10	7.3893e-09	1.2801e-10	7.35288e-09	8.40667e-12	133	141	24866
100	4.65661e-10	7.37208e-09	6.88486e-11	7.35288e-09	3.54727e-12	133	142	25146
100	2.32831e-10	7.3612e-09	2.70532e-11	7.35288e-09	3.54727e-12	133	142	25306
100	1.16415e-10	7.35673e-09	1.3295e-11	7.35288e-09	1.55286e-12	133	143	25638
100	5.82077e-11	7.35449e-09	6.12302e-12	7.35288e-09	6.95905e-13	133	144	25750
100	2.91038e-11	7.3538e-09	3.37349e-12	7.35288e-09	2.99553e-13	133	145	26034
100	1.45519e-11	7.35352e-09	1.6067e-12	7.35288e-09	2.99553e-13	133	145	26114
100	7.27596e-12	7.35374e-09	1.44667e-12	7.35288e-09	1.3448e-13	133	146	26410
100	3.63798e-12	7.35312e-09	4.49242e-13	7.35288e-09	1.20486e-13	133	147	26530
100	1.81899e-12	7.353e-09	2.30757e-13	7.35288e-09	1.20486e-13	133	147	26818
100	9.09495e-13	7.35296e-09	1.22354e-13	7.35288e-09	1.40377e-13	133	148	27106
100	4.54747e-13	7.35295e-09	9.96227e-14	7.35288e-09	1.50507e-13	133	149	27210
100	2.27374e-13	7.35292e-09	5.87223e-14	7.35288e-09	1.53175e-13	133	150	27530
100	1.13687e-13	7.3529e-09	5.50178e-14	7.35288e-09	1.53175e-13	133	150	27830
100	5.68434e-14	7.35292e-09	5.62542e-14	7.35288e-09	1.53253e-13	133	151	27918
100	2.84217e-14	7.35292e-09	5.56643e-14	7.35288e-09	1.52947e-13	133	152	28194
100	1.42109e-14	7.35292e-09	5.01719e-14	7.35288e-09	1.52947e-13	133	152	28582
100	7.10543e-15	7.35301e-09	2.17964e-13	7.35288e-09	1.52836e-13	133	153	28478
100	3.55271e-15	7.35291e-09	4.65725e-14	7.35288e-09	1.52836e-13	133	154	29122
100	1.77636e-15	7.35293e-09	6.46074e-14	7.35288e-09	1.52836e-13	133	154	29218
100	8.88178e-16	7.35292e-09	4.2416e-14	7.35288e-09	1.52836e-13	133	155	29314
100	4.44089e-16	7.35291e-09	3.77045e-14	7.35288e-09	1.52836e-13	133	155	29762
100	2.22045e-16	7.35291e-09	3.52612e-14	7.35288e-09	1.52836e-13	133	156	29714
100	1.11022e-16	7.35291e-09	3.77375e-14	7.35288e-09	1.52836e-13	133	157	30010


==> Data/InterpTimes.dat <==
kappa	ell	PolyInterp	FFTInterp
1	10	2.45e-05	1.25e-05
1.2	11	9.50e-06	1.90e-05
1.44	12	1.15e-05	1.85e-05
1.728	13	1.35e-05	2.10e-05
2.0736	14	1.50e-05	2.20e-05
2.48832	16	2.80e-05	2.85e-05
2.98598	18	3.65e-05	3.4e-05
3.58318	20	3.05e-05	4e-05
4.29982	23	3.65e-05	6.05e-05
5.15978	26	5.15e-05	7.65e-05
6.19174	29	6.65e-05	6.9e-05
7.43008	34	0.000102	0.000132
8.9161	38	0.0001335	0.0001345
10.6993	44	0.000197	0.0001785
12.8392	50	0.000318	0.0003125
15.407	58	0.000626	0.000482
18.4884	67	0.0006425	0.000448
22.1861	79	0.000769	0.0005655
26.6233	92	0.001507	0.0012185
31.948	108	0.0032955	0.0022255
38.3376	127	0.003750	0.0019525
46.0051	149	0.004553	0.0049535
55.2061	176	0.0100695	0.0069305
66.2474	208	0.0139675	0.0060715
79.4968	246	0.022090	0.0086225
95.3962	292	0.0428065	0.012571
114.475	347	0.053945	0.026178
137.371	412	0.0954405	0.0294535
164.845	490	0.1674370	0.039873
197.814	584	0.731950	0.07607
237.376	696	1.206430	0.105121
284.852	830	0.995022	0.116302
341.822	991	17.86520	0.248531
410.186	1183	6.179200	0.34856
492.224	1413	13.16410	0.413664
590.668	1689	22.20420	0.528739
708.802	2020	42.79240	0.961035
850.562	2417	69.78330	1.54246
1020.67	2892	117.2620	2.34971
1224.81	3462	308.9890	4.01061
1469.77	4145	618.8190	5.22002
1763.73	4964	1125.530	8.4742
2116.47	5947	1535.880	7.49709


==> Data/InterpTimes2.dat <==
kappa	ell	PolyInterp	FFTInterp	FFTInterp2
1	10	7.9e-06	7.1e-06	9e-06
1.2	11	9.2e-06	9.6e-06	1.3e-05
1.44	12	1.3e-05	1.15e-05	1.46e-05
1.728	13	1.26e-05	1.15e-05	1.49e-05
2.0736	13	1.46e-05	1.51e-05	2.02e-05
2.48832	14	1.66e-05	1.52e-05	2.05e-05
2.98598	15	1.8e-05	1.98e-05	2.58e-05
3.58318	16	3.76e-05	2.99e-05	3.76e-05
4.29982	18	4.36e-05	4e-05	4.99e-05
5.15978	20	3.17e-05	2.91e-05	3.76e-05
6.19174	22	6.57e-05	5.04e-05	5.79e-05
7.43008	25	5.6e-05	4.67e-05	5.57e-05
8.9161	29	7.28e-05	5.56e-05	6.77e-05
10.6993	33	0.0001453	0.0001064	0.0001205
12.8392	38	0.0001327	0.000108	0.0001174
15.407	44	0.0001752	0.0001342	0.0001623
18.4884	51	0.0002707	0.0002447	0.000272
22.1861	59	0.0003585	0.0002387	0.0002694
26.6233	69	0.0005758	0.0004721	0.0005182
31.948	80	0.0008256	0.0009964	0.0010129
38.3376	94	0.0016051	0.0007615	0.0006841
46.0051	111	0.0020145	0.0011087	0.0009571
55.2061	130	0.0052406	0.0021357	0.0020928
66.2474	154	0.0059534	0.0030997	0.0029541
79.4968	182	0.0110628	0.0049747	0.0046258
95.3962	215	0.0131473	0.0067294	0.0060963
114.475	255	0.0299468	0.0159534	0.0145813
137.371	302	0.0443753	0.0126464	0.0109281
164.845	359	0.0712343	0.0259478	0.0244536
197.814	427	0.111693	0.0333394	0.0291604
237.376	508	0.182433	0.0599211	0.0463829
284.852	605	0.658125	0.076866	0.0637513
341.822	721	0.446866	0.129076	0.106034
410.186	860	2.39988	0.251952	0.209355
492.224	1027	91.4695	0.302527	0.2556
590.668	1227	6.31283	0.395178	0.32747
708.802	1466	12.5596	0.458231	0.357204
850.562	1753	25.3312	0.858166	0.710021
1020.67	2096	49.4361	1.23442	0.925223
1224.81	2508	99.7218	1.93937	1.54913
1469.77	3002	148.116	3.22077	2.64284
1763.73	3594	337.114	5.10908	4.40877
2116.47	4304	640.309	7.80358	6.55322


==> Data/InterpTimes3.dat <==
kappa	ell	PolyInterp	FFTInterp	FFTInterp2	FFTInterp3	Error12	Error13
1	13	1.45e-05	2.15e-05	1.87e-05	1.98e-05	2.23773e-16	0
1.2	15	1.65e-05	2.85e-05	2.34e-05	2.18e-05	2.48253e-16	6.66823e-16
1.44	16	3.1e-05	4.28e-05	3.52e-05	3.38e-05	2.28878e-16	7.02167e-16
1.728	17	2.45e-05	3.08e-05	2.54e-05	2.35e-05	2.46769e-16	0
2.0736	19	3.05e-05	5.47e-05	4.56e-05	4.32e-05	6.86635e-16	0
2.48832	21	3.5e-05	4.66e-05	3.89e-05	3.57e-05	2.48253e-16	0
2.98598	23	4.3e-05	7.52e-05	6.24e-05	6.27e-05	9.48575e-16	0
3.58318	26	5.95e-05	0.0001024	8.93e-05	8.4e-05	7.1089e-16	7.1089e-16
4.29982	29	7.65e-05	0.0001527	0.0001371	0.0001265	1.11161e-15	0
5.15978	32	0.0001015	0.0001368	0.0001184	0.0001112	6.86635e-16	0
6.19174	36	0.000199	0.0001866	0.0001699	0.000161	0	1.04738e-15
7.43008	41	0.0001605	0.0001976	0.0001675	0.0001593	0	0
8.9161	46	0.0003745	0.000312	0.0003031	0.0002793	1.11576e-15	1.11576e-15
10.6993	51	0.000518	0.0002937	0.0002658	0.000253	6.66221e-16	0
12.8392	57	0.000552	0.0004029	0.0004011	0.0003482	6.68443e-16	0
15.407	64	0.000585	0.0005468	0.0005167	0.0004921	1.31861e-15	1.22125e-15
18.4884	73	0.001034	0.0006887	0.0006989	0.0006355	1.13221e-15	0
22.1861	85	0.0015285	0.0010168	0.0010312	0.0009644	9.01202e-16	4.96507e-16
26.6233	98	0.0015955	0.0008588	0.0008653	0.0007933	1.11576e-15	1.02358e-15
31.948	114	0.002898	0.0016861	0.001599	0.0014964	1.35064e-15	1.07783e-15
38.3376	134	0.003865	0.0017816	0.0017708	0.0015939	1.48952e-15	1.19575e-15
46.0051	157	0.008076	0.0053702	0.0054872	0.0052704	1.77982e-15	1.79018e-15
55.2061	184	0.010758	0.0061935	0.0064192	0.0059388	1.57009e-15	0
66.2474	216	0.016169	0.0085879	0.0096089	0.0083029	1.86954e-15	2.04715e-15
79.4968	255	0.037885	0.0114859	0.0130016	0.0109022	2.08592e-15	2.00148e-15
95.3962	301	0.0446365	0.0188442	0.0217442	0.0186756	2.04112e-15	1.99396e-15
114.475	357	0.0700875	0.024817	0.0278218	0.0245648	2.45821e-15	2.62022e-15
137.371	423	0.126323	0.0315414	0.0345572	0.031083	2.01089e-15	1.8209e-15
164.845	502	0.180316	0.0312511	0.0385678	0.032072	2.08961e-15	2.02064e-15
197.814	596	0.345737	0.0520729	0.0616975	0.0532138	2.12108e-15	2.12761e-15
237.376	708	0.869368	0.0990809	0.116099	0.101215	2.37598e-15	2.01147e-15
284.852	843	1.39319	0.098614	0.12575	0.104451	2.62022e-15	2.27866e-15
341.822	1005	22.105	0.215903	0.258259	0.212901	2.5317e-15	2.48253e-15
410.186	1198	7.59954	0.214231	0.275048	0.210039	2.55412e-15	2.22322e-15
492.224	1429	13.5674	0.537113	0.646954	0.530565	3.18794e-15	2.77556e-15
590.668	1706	22.3532	0.916208	1.13559	0.944413	4.04127e-15	3.7882e-15
708.802	2038	42.9502	1.04076	1.33005	1.00213	3.36793e-15	3.07073e-15
850.562	2435	75.2652	1.55599	1.88885	1.51158	3.2043e-15	2.89511e-15
1020.67	2912	221.03	1.8378	2.31924	1.74188	3.4844e-15	2.56315e-15
1224.81	3483	330.538	3.6382	4.48278	3.52762	4.24216e-15	2.94994e-15
1469.77	4167	506.398	5.32893	6.63108	5.22375	3.7043e-15	2.9873e-15
1763.73	4988	1159.07	5.47206	6.57813	5.15506	3.84913e-15	2.35252e-15
2116.47	5972	1947.59	13.3646	15.9064	12.8567	4.87741e-15	5.11336e-15


==> Data/NLogN.dat <==
N	kappa	DIRtime	FMMtime2	FMMtime3	FMMtime4	FMMtime5	FMMtime6	FMMtime7
1000	0.5	0.042798	0.069184	0.1309	0.18049	0.203714	0.210914	0.216999	
2000	0.629961	0.142265	0.176972	0.220946	0.350826	0.404275	0.420761	0.434656	
4000	0.793701	0.582001	0.502176	0.398422	0.806992	0.971635	1.03013	1.05329	
8000	1	2.29137	1.49668	0.788924	1.60244	2.0979	2.28118	2.34877	
16000	1.25992	9.04941	4.8134	1.81811	2.71206	4.1044	4.55837	4.6259	
32000	1.5874	36.1381	16.4485	4.90925	4.31196	7.95586	9.66126	10.2132	
64000	2	144.513	61.5002	14.8609	7.67152	14.8563	19.7569	21.2143	
128000	2.51984	580.731	237.892	48.0514	16.4779	24.2602	36.8092	40.9835	
256000	3.1748	2323	899.414	167.405	44.2949	39.0169	72.2005	85.5684	
512000	4	9291	3516.01	651.714	134.414	69.7806	133.678	170.308
1024000	5.03968	37166	NaN	2640.98	437.164	148.763	234.225	NaN
2048000	6.3496	148667	NaN	NaN	1612.45	374.93	354.158	NaN	
4096000	8	594668	NaN	NaN	NaN	1138.75	615.968	NaN	
8192000	10.0794	2378674	NaN	NaN	NaN	3755.12	1255.61	NaN	


==> Data/NLogN_3.dat <==
N	kappa	DIRtime	FMMtime2	FMMtime3	FMMtime4	FMMtime5	FMMtime6	FMMtime7
1000	0.5	0.046635	0.09154	0.184938	0.255947	0.292283	0.302188	0.311777	
2000	0.629961	0.177173	0.232372	0.308685	0.511933	0.586409	0.619805	0.640779	
4000	0.793701	0.709078	0.649572	0.545962	1.29009	1.52747	1.61827	1.66897	
8000	1	2.83967	1.95211	1.06631	2.73498	3.57173	3.87978	4.00282	
16000	1.25992	11.3736	6.21094	2.41417	4.58569	7.23953	7.95939	8.19299	
32000	1.5874	45.5612	21.2838	5.82877	5.12019	10.163	11.6428	12.1072	
64000	2	182.106	75.0995	18.8088	8.9107	18.8839	24.8251	25.9983	
128000	2.51984	730.009	286.131	62.4628	15.9133	29.6072	46.8218	50.5512	
256000	3.1748	2920	1179.43	213.883	56.3698	47.6288	89.9715	105.258	
512000	4	11680	NaN	675.765	136.381	71.2542	151.227	206.389	
1024000	5.03968	46720	NaN	3387.18	466.352	173.181	284.421	NaN	
2048000	6.3496	186880	NaN	NaN	2174.11	444.637	404.084	NaN	
4096000	8	747520	NaN	NaN	NaN	1168.81	1830.48	NaN	
8192000	10.0794	2990080	NaN	NaN	NaN	4893.94	NaN	NaN


==> Data/NLogN_Old.dat <==
N	kappa	levels	FMMtime	DIRtime	AveErr
1000	0.5	4	0.16	0	0.06	1.68773e-05
1000	0.5	5	0.2325	0	0.06	4.53718e-05
1000	0.5	6	0.2625	0	0.06	0.000126511
1000	0.5	7	0.285	0	0.06	0.000170953
2000	0.629961	4	0.26	0	0.23	1.14528e-05
2000	0.629961	5	0.49	0	0.23	3.67641e-05
2000	0.629961	6	0.5925	0	0.23	0.000120961
2000	0.629961	7	0.6375	0	0.23	0.000218079
4000	0.793701	4	0.43	0	0.95	8.34114e-06
4000	0.793701	5	1.0675	0	0.95	3.2501e-05
4000	0.793701	6	1.3775	0	0.95	9.36095e-05
4000	0.793701	7	1.49	0	0.95	0.000209176
8000	1	4	0.79	0	3.76	1.04069e-05
8000	1	5	1.88	0	3.76	3.64007e-05
8000	1	6	2.735	0	3.76	9.1239e-05
8000	1	7	2.9975	0	3.76	0.000272757
16000	1.25992	4	1.8325	0	15.08	1.14414e-05
16000	1.25992	5	3.1025	0	15.08	3.00097e-05
16000	1.25992	6	5.5075	0	15.08	8.08037e-05
16000	1.25992	7	6.455	0	15.08	0.000231906
32000	1.5874	4	5.0475	0	60.38	1.73718e-05
32000	1.5874	5	4.6575	0	60.38	3.12327e-05
32000	1.5874	6	10.8425	0	60.38	8.60354e-05
32000	1.5874	7	13.4525	0	60.38	0.000209566
64000	2	4	16.5575	0	241.71	3.10147e-05
64000	2	5	7.9025	0	241.71	4.40368e-05
64000	2	6	18.95	0	241.71	0.000100012
64000	2	7	26.0025	0	241.71	0.000205434
128000	2.51984	4	58.94	0	970.67	6.80714e-05
128000	2.51984	5	17.4	0	970.67	7.6001e-05
128000	2.51984	6	31.2275	0	970.67	0.000111039
128000	2.51984	7	52.905	0	970.67	0.00021344
256000	3.1748	4	219.333	0	0	0
256000	3.1748	5	48.185	0	0	0
256000	3.1748	6	44.195	0	0	0
256000	3.1748	7	96.255	0	0	0
512000	4	4	838.572	0	0	0
512000	4	5	154.593	0	0	0
512000	4	6	73.84	0	0	0
512000	4	7	166.787	0	0	0
1024000	5.03968	4	3244.63	0	0	0
1024000	5.03968	5	545.237	0	0	0
1024000	5.03968	6	156.29	0	0	0
2048000	6.3496	5	2005.73	0	0	0
2048000	6.3496	6	412.565	0	0	0
4096000	8	5	7719.06	0	0	0
4096000	8	6	1336.47	0	0	0
8192000	10.0794	5	29668.2	0	0	0
8192000	10.0794	6	4680.12	0	0	0


==> Images/smooth_sin.tikz <==
% This file was created by matlab2tikz v0.1.2.
% Copyright (c) 2008--2011, Nico Schlömer <nico.schloemer@gmail.com>
% All rights reserved.
% 
% The latest updates can be retrieved from
%   http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz
% where you can also make suggestions and rate matlab2tikz.
% 
\begin{tikzpicture}

% defining custom colors
\definecolor{mycolor1}{rgb}{0,0.5,0}


\begin{axis}[%
scale only axis,
width=4in,
height=1.25in,
grid=both,
xmin=0, xmax=6.3,
ymin=0, ymax=1,
legend entries={Smooth version, $|\sin(\theta)|$},
legend style={at={(0.98,0.6)}},
xlabel=$\theta$]
\addplot [
color=blue,
solid
]
coordinates{
 (0,0.0707355)(0.0490874,0.077515)(0.0981748,0.0974021)(0.147262,0.129092)(0.19635,0.170571)(0.245437,0.219331)(0.294524,0.272638)(0.343612,0.327805)(0.392699,0.382448)(0.441786,0.434689)(0.490874,0.483282)(0.539961,0.527648)(0.589049,0.567834)(0.638136,0.604383)(0.687223,0.638162)(0.736311,0.67016)(0.785398,0.701292)(0.834486,0.732239)(0.883573,0.763339)(0.93266,0.794543)(0.981748,0.825448)(1.03084,0.855376)(1.07992,0.883506)(1.12901,0.909013)(1.1781,0.931212)(1.22718,0.949659)(1.27627,0.964217)(1.32536,0.97506)(1.37445,0.982627)(1.42353,0.987525)(1.47262,0.990413)(1.52171,0.991878)(1.5708,0.992318)(1.61988,0.991878)(1.66897,0.990413)(1.71806,0.987525)(1.76715,0.982627)(1.81623,0.97506)(1.86532,0.964217)(1.91441,0.949659)(1.9635,0.931212)(2.01258,0.909013)(2.06167,0.883506)(2.11076,0.855376)(2.15984,0.825448)(2.20893,0.794543)(2.25802,0.763339)(2.30711,0.732239)(2.35619,0.701292)(2.40528,0.67016)(2.45437,0.638162)(2.50346,0.604383)(2.55254,0.567834)(2.60163,0.527648)(2.65072,0.483282)(2.69981,0.434689)(2.74889,0.382448)(2.79798,0.327805)(2.84707,0.272638)(2.89616,0.219331)(2.94524,0.170571)(2.99433,0.129092)(3.04342,0.0974021)(3.09251,0.077515)(3.14159,0.0707355)(3.19068,0.077515)(3.23977,0.0974021)(3.28885,0.129092)(3.33794,0.170571)(3.38703,0.219331)(3.43612,0.272638)(3.4852,0.327805)(3.53429,0.382448)(3.58338,0.434689)(3.63247,0.483282)(3.68155,0.527648)(3.73064,0.567834)(3.77973,0.604383)(3.82882,0.638162)(3.8779,0.67016)(3.92699,0.701292)(3.97608,0.732239)(4.02517,0.763339)(4.07425,0.794543)(4.12334,0.825448)(4.17243,0.855376)(4.22152,0.883506)(4.2706,0.909013)(4.31969,0.931212)(4.36878,0.949659)(4.41786,0.964217)(4.46695,0.97506)(4.51604,0.982627)(4.56513,0.987525)(4.61421,0.990413)(4.6633,0.991878)(4.71239,0.992318)(4.76148,0.991878)(4.81056,0.990413)(4.85965,0.987525)(4.90874,0.982627)(4.95783,0.97506)(5.00691,0.964217)(5.056,0.949659)(5.10509,0.931212)(5.15418,0.909013)(5.20326,0.883506)(5.25235,0.855376)(5.30144,0.825448)(5.35052,0.794543)(5.39961,0.763339)(5.4487,0.732239)(5.49779,0.701292)(5.54687,0.67016)(5.59596,0.638162)(5.64505,0.604383)(5.69414,0.567834)(5.74322,0.527648)(5.79231,0.483282)(5.8414,0.434689)(5.89049,0.382448)(5.93957,0.327805)(5.98866,0.272638)(6.03775,0.219331)(6.08684,0.170571)(6.13592,0.129092)(6.18501,0.0974021)(6.2341,0.077515) 
};

\addplot [
color=mycolor1,
solid
]
coordinates{
 (0,0)(0.0490874,0.0490677)(0.0981748,0.0980171)(0.147262,0.14673)(0.19635,0.19509)(0.245437,0.24298)(0.294524,0.290285)(0.343612,0.33689)(0.392699,0.382683)(0.441786,0.427555)(0.490874,0.471397)(0.539961,0.514103)(0.589049,0.55557)(0.638136,0.595699)(0.687223,0.634393)(0.736311,0.671559)(0.785398,0.707107)(0.834486,0.740951)(0.883573,0.77301)(0.93266,0.803208)(0.981748,0.83147)(1.03084,0.857729)(1.07992,0.881921)(1.12901,0.903989)(1.1781,0.92388)(1.22718,0.941544)(1.27627,0.95694)(1.32536,0.970031)(1.37445,0.980785)(1.42353,0.989177)(1.47262,0.995185)(1.52171,0.998795)(1.5708,1)(1.61988,0.998795)(1.66897,0.995185)(1.71806,0.989177)(1.76715,0.980785)(1.81623,0.970031)(1.86532,0.95694)(1.91441,0.941544)(1.9635,0.92388)(2.01258,0.903989)(2.06167,0.881921)(2.11076,0.857729)(2.15984,0.83147)(2.20893,0.803208)(2.25802,0.77301)(2.30711,0.740951)(2.35619,0.707107)(2.40528,0.671559)(2.45437,0.634393)(2.50346,0.595699)(2.55254,0.55557)(2.60163,0.514103)(2.65072,0.471397)(2.69981,0.427555)(2.74889,0.382683)(2.79798,0.33689)(2.84707,0.290285)(2.89616,0.24298)(2.94524,0.19509)(2.99433,0.14673)(3.04342,0.0980171)(3.09251,0.0490677)(3.14159,1.22465e-16)(3.19068,0.0490677)(3.23977,0.0980171)(3.28885,0.14673)(3.33794,0.19509)(3.38703,0.24298)(3.43612,0.290285)(3.4852,0.33689)(3.53429,0.382683)(3.58338,0.427555)(3.63247,0.471397)(3.68155,0.514103)(3.73064,0.55557)(3.77973,0.595699)(3.82882,0.634393)(3.8779,0.671559)(3.92699,0.707107)(3.97608,0.740951)(4.02517,0.77301)(4.07425,0.803208)(4.12334,0.83147)(4.17243,0.857729)(4.22152,0.881921)(4.2706,0.903989)(4.31969,0.92388)(4.36878,0.941544)(4.41786,0.95694)(4.46695,0.970031)(4.51604,0.980785)(4.56513,0.989177)(4.61421,0.995185)(4.6633,0.998795)(4.71239,1)(4.76148,0.998795)(4.81056,0.995185)(4.85965,0.989177)(4.90874,0.980785)(4.95783,0.970031)(5.00691,0.95694)(5.056,0.941544)(5.10509,0.92388)(5.15418,0.903989)(5.20326,0.881921)(5.25235,0.857729)(5.30144,0.83147)(5.35052,0.803208)(5.39961,0.77301)(5.4487,0.740951)(5.49779,0.707107)(5.54687,0.671559)(5.59596,0.634393)(5.64505,0.595699)(5.69414,0.55557)(5.74322,0.514103)(5.79231,0.471397)(5.8414,0.427555)(5.89049,0.382683)(5.93957,0.33689)(5.98866,0.290285)(6.03775,0.24298)(6.08684,0.19509)(6.13592,0.14673)(6.18501,0.0980171)(6.2341,0.0490677) 
};                                           

\end{axis}
\end{tikzpicture}

